Red supergiant stars in the Large Magellanic Cloud. II. Infrared properties and mid-infrared variability

The characteristics of IR properties and MIR variability of RSGs in the LMC are analyzed based on 12 bands of NIR to MIR co-added data from 2MASS, Spitzer and WISE, and $\sim$6.6 years of MIR time-series data collected by the ALLWISE and NEOWISE-R projects. 773 RSGs candidates were compiled from the literature and verified by using the CMD, SED and MIR variability. About 15\% of valid targets in the $IRAC1-IRAC2$/$IRAC2-IRAC3$ diagram may show PAH emission. We show that arbitrary dereddening Q parameters related to the IRAC4, S9W, WISE3, WISE4, and MIPS24 bands could be constructed based on a precise measurement of MIR interstellar extinction law. Several peculiar outliers in our sample are discussed, in which one outlier might be a RSG right before the explosion or an x-AGB star in the very late evolutionary stage based on the MIR spectrum and photometry. There are 744 identified RSGs in the final sample having both the WISE1- and WISE2-band time-series data. The results show that the MIR variability is increasing along with the increasing of brightness. There is a relatively tight correlation between the MIR variability, MLR, and the warm dust or continuum, where the MIR variability is evident for the targets with $K_S-WISE3>1.0~mag$ and $WISE4<6.5~mag$, while the rest of the targets show much smaller MIR variability. The MIR variability is also correlated with the MLR for which targets with larger variability also show larger MLR with an approximate upper limit of $-6.1~M_\odot/yr^{-1}$. Both the variability and the luminosity may be important for the MLR since the WISE4-band flux is increasing exponentially along with the degeneracy of luminosity and variability. The identified RSG sample has been compared with the theoretical evolutionary models and shown that the discrepancy between observation and evolutionary models can be mitigated by considering both variability and extinction.

==> table1.dat <==
  1   70.928750   -67.782083     10.8952      0.0237     10.0617      0.0228      9.8758      0.0247      9.7483      0.0005      9.9013      0.0008      9.7833      0.0021      9.7066      0.0020      9.5643      0.0830      9.7458      0.0228      9.9195      0.0198      9.6588      0.0296      9.2491      0.3027      9.7230      0.0052      0.0027      0.0250      9.9015      0.0045      0.0022      0.0445                  N12        
  2   71.472750   -67.552833     10.9482      0.0237     10.0967      0.0247      9.8398      0.0208      9.7047      0.0005      9.8892      0.0008      9.7072      0.0020      9.6806      0.0019      9.5889      0.0842      9.7378      0.0228      9.9073      0.0198      9.5628      0.0286      9.4460      0.4065      9.7103      0.0030      0.0016      0.0190      9.8810      0.0085      0.0023      0.0250                  N12        
  3   71.668500   -67.186056     10.7412      0.0267      9.9282      0.0247      9.6428      0.0237      9.5160      0.0005      9.7147      0.0008      9.5460      0.0020      9.4735      0.0022      9.2452      0.0621      9.5328      0.0228      9.7114      0.0198      9.3928      0.0296      9.3148      0.3146      9.4987      0.0027      0.0013      0.0170      9.6738      0.0075      0.0014      0.0355                  N12        
  4   71.827700   -69.705700     10.1141      0.0237      9.2918      0.0208      9.0247      0.0208      8.9980      0.0004      9.3664      0.0008      8.8496      0.0013      8.7544      0.0011      7.5309      0.0140      8.8848      0.0218      9.0726      0.0198      8.4544      0.0218      7.5689      0.0846      8.8663      0.0083      0.0023      0.0500      9.0422      0.0042      0.0036      0.0615                          J17
  5   72.000292   -68.819778     11.0043      0.0237     10.1328      0.0237      9.8648      0.0188      9.7406      0.0005      9.9338      0.0008      9.7483      0.0021      9.6918      0.0020      9.5817      0.0817      9.7469      0.0228      9.9308      0.0188      9.6588      0.0325      9.0659      0.2812      9.7270      0.0060      0.0013      0.0260      9.9080      0.0060      0.0031      0.0235                  N12        
  6   72.042042   -69.764361     10.9242      0.0218     10.1028      0.0218      9.9438      0.0228      9.8780      0.0005      9.9423      0.0008      9.8446      0.0020      9.8192      0.0019      9.7797      0.1132      9.8707      0.0218      9.9602      0.0188      9.7878      0.0325      8.8829   -999.0000      9.8402      0.0013      0.0008      0.0115      9.9352      0.0032      0.0028      0.0190                  N12        
  7   72.082542   -69.813944     11.1652      0.0237     10.3877      0.0218     10.2129      0.0228     10.0848      0.0006     10.2390      0.0009     10.1040      0.0023     10.0409      0.0022     10.1004      0.1235     10.0969      0.0228     10.2705      0.0218     10.0608      0.0402      9.5619   -999.0000     10.0583      0.0030      0.0024      0.0240     10.2410      0.0027      0.0058      0.0160                  N12        
  8   72.100292   -71.067000     10.8623      0.0237     10.0627      0.0218      9.8608      0.0208      9.8117      0.0008      9.8068      0.0008      9.7342      0.0021      9.6726      0.0020      9.5869      0.0891      9.7699      0.0228      9.8187      0.0208      9.6439      0.0296      9.5053      0.3326      9.7475      0.0103      0.0027      0.0330      9.7933      0.0140      0.0028      0.0435                  N12        
  9   72.163333   -68.742389     10.6972      0.0228      9.9252      0.0228      9.6778      0.0228      9.5267      0.0005      9.6936      0.0007      9.5504      0.0019      9.4933      0.0017      9.5226      0.0862      9.5378      0.0228      9.7206      0.0188      9.4398      0.0286      9.0458   -999.0000      9.5150      0.0037      0.0023      0.0145      9.6980      0.0070      0.0022      0.0210                  N12        
 10   72.284083   -69.109000     10.6432      0.0228      9.8405      0.0237      9.5869      0.0188      9.4460      0.0005      9.5774      0.0007      9.3932      0.0017      9.3112      0.0015      8.7622      0.0433      9.4128      0.0218      9.5775      0.0198      9.0988      0.0383      8.3018      0.1717      9.3788      0.0100      0.0032      0.0390      9.5385      0.0112      0.0028      0.0300                  N12        
 11   72.343634   -69.409571      9.0662      0.0228      8.1908      0.0325      7.7828      0.0373      7.3501      0.0002   -999.0000   -999.0000      7.0497      0.0006      6.4481      0.0004      3.9827      0.0008      7.4158      0.0335      7.3327      0.0188      5.3888      0.0149      3.9947      0.0237      7.1150      0.1405      0.0100      0.4705      7.1515      0.0442      0.0062      0.2120              Y11         J17
 12   72.361500   -68.751639      9.4322      0.0237      8.5209      0.0517      8.1437      0.0179      8.2009      0.0003      8.2240      0.0004      7.8546      0.0008      7.7481      0.0007      7.0735      0.0094      7.9857      0.0247      8.1235      0.0198      7.5816      0.0159      6.9657      0.0631      7.9413      0.0150      0.0019      0.0595      8.0820      0.0055      0.0021      0.0335                  N12        
 13   72.422800   -68.630800      9.1442      0.0237      8.0667      0.0393      7.5059      0.0198   -999.0000   -999.0000      6.4023      0.0002      5.9908      0.0004   -999.0000   -999.0000      2.6900      0.0005      7.6720      0.0286      6.9405      0.0198      4.7567      0.0129      3.3468      0.0188   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000                          J17
 14   72.445000   -69.387167     10.3783      0.0228      9.4900      0.0218      9.1791      0.0237      9.0846      0.0004      9.1277      0.0010      8.9139      0.0014      8.7922      0.0012      7.8804      0.0201      8.9708      0.0228      9.1295      0.0198      8.7768      0.0286      9.0249      0.2950      8.9445      0.0110      0.0031      0.0475      9.1095      0.0125      0.0024      0.0370                  N12        
 15   72.457000   -69.926000     10.1006      0.0257      9.2759      0.0208      8.9966      0.0208      9.0938      0.0004      9.0295      0.0005      8.8343      0.0013      8.7688      0.0011      8.5729      0.0342      8.8928      0.0228      9.0345      0.0188      8.7144      0.0228      8.3848      0.1605      8.8652      0.0132      0.0012      0.0520      9.0150      0.0190      0.0033      0.0680                  N12        
 16   72.531875   -70.089889     10.7503      0.0257      9.8902      0.0208      9.6268      0.0228      9.4761      0.0004      9.6555      0.0007      9.4617      0.0017      9.4047      0.0016      9.1644      0.0614      9.4938      0.0228      9.6903      0.0198      9.3408      0.0286      9.5177   -999.0000      9.4685      0.0055      0.0027      0.0310      9.6628      0.0107      0.0015      0.0475                  N12        
 17   72.540375   -70.069472     11.2212      0.0257     10.4817      0.0228     10.2847      0.0227     10.1836      0.0006     10.2977      0.0009     10.2222      0.0025     10.1396      0.0023      9.9294      0.1144     10.1919      0.0228     10.3331      0.0198     10.0827      0.0431      8.8700   -999.0000     10.1623      0.0017      0.0006      0.0090     10.3042      0.0048      0.0031      0.0280                  N12        
 18   72.541875   -69.161639     10.7212      0.0228      9.7620      0.0218      9.4703      0.0228      9.3450      0.0004      9.4552      0.0006      9.2536      0.0016      9.1746      0.0014      8.7666      0.0434      9.2918      0.0228      9.4364      0.0198      9.0147      0.0422      8.6247      0.2973      9.2620      0.0080      0.0030      0.0365      9.4115      0.0103      0.0027      0.0485                  N12        
 19   72.593125   -68.936333     10.6163      0.0228      9.7654      0.0228      9.5131      0.0228      9.3792      0.0005      9.5310      0.0007      9.3687      0.0017      9.2971      0.0015      8.9880      0.0468      9.3789      0.0218      9.5643      0.0198      9.2938      0.0267      9.0977      0.2656      9.3475      0.0050      0.0024      0.0200      9.5370      0.0050      0.0015      0.0230                  N12        
 20   72.649500   -69.157333     11.2052      0.0218     10.2668      0.0208      9.9648      0.0208      9.8430      0.0006      9.9761      0.0008      9.8139      0.0021      9.7462      0.0021   -999.0000   -999.0000      9.8019      0.0228      9.9805      0.0198      9.3348      0.0402      8.1469      0.1281      9.7922      0.0065      0.0028      0.0325      9.9595      0.0060      0.0030      0.0285                  N12        
 21   72.657000   -69.582889     11.4561      0.0228     10.5277      0.0237     10.2208      0.0188     10.0657      0.0006     10.1640      0.0011      9.9511      0.0022      9.7263      0.0019      8.4661      0.0289     10.0416      0.0218     10.1465      0.0188      9.0778      0.0237      7.9409      0.1075     10.0437      0.0127      0.0025      0.1290     10.1320      0.0217      0.0039      0.0990                  N12        
 22   72.668500   -69.292200      9.8881      0.0228      8.6897      0.0631      7.9477      0.0237      7.6932      0.0002   -999.0000   -999.0000      6.6126      0.0005   -999.0000   -999.0000      2.8644      0.0005      8.7438      0.0218      7.8566      0.0179      5.4126      0.0139      3.6761      0.0208   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000                          J17
 23   72.744524   -69.234115      9.4473      0.0198      8.6227      0.0306      8.3746      0.0208      8.2483      0.0003      8.4339      0.0004      8.0748      0.0009      7.9036      0.0007      6.6588      0.0068      8.2329      0.0228      8.3674      0.0188      7.7918      0.0218      6.6356      0.0508      8.1802      0.0247      0.0030      0.1115      8.3008      0.0377      0.0035      0.1330          M03 Y11 N12        
 24   72.772333   -69.975917     11.0612      0.0218     10.2627      0.0257     10.0049      0.0208      9.8829      0.0003     10.0686      0.0009      9.9182      0.0023      9.8805      0.0014      9.6682      0.0817      9.9129      0.0237     10.0826      0.0198      9.8286      0.0364      9.0886      0.2980      9.8837      0.0020      0.0035      0.0120     10.0620      0.0067      0.0040      0.0395                  N12        
 25   72.789333   -69.937389     11.1742      0.0228     10.4138      0.0267     10.1618      0.0228     10.0298      0.0004     10.1445      0.0010     10.0152      0.0022      9.9604      0.0017      9.8622      0.1181     10.0107      0.0228     10.1766      0.0188      9.9097      0.0403      9.0977   -999.0000      9.9827      0.0010      0.0026      0.0115     10.1525      0.0072      0.0024      0.0340                  N12        
 26   72.804917   -68.961111     11.3271      0.0228     10.3677      0.0247     10.0008      0.0247      9.7975      0.0006      9.9242      0.0008      9.7151      0.0020      9.5964      0.0018      8.7483      0.0377      9.9187      0.0218     10.0326      0.0188      9.7989      0.0441      9.5119   -999.0000      9.8795      0.0120      0.0056      0.1130      9.9750      0.0272      0.0037      0.1185                  N12        
 27   72.838042   -68.947667     10.3047      0.0228      9.4009      0.0228      9.1059      0.0218      9.0133      0.0004      9.0881      0.0005      8.9077      0.0014      8.7983      0.0012      7.7627      0.0152      8.9079      0.0218      9.0905      0.0198      8.4888      0.0237      7.4370      0.0837      8.9238      0.0122      0.0012      0.1110      9.0830      0.0128      0.0027      0.0760                  N12        
 28   72.864000   -68.822194     11.1003      0.0247     10.3528      0.0257     10.1309      0.0218     10.0191      0.0006     10.1704      0.0009     10.0493      0.0024      9.9734      0.0025      9.9308      0.1235     10.0168      0.0228     10.1923      0.0198      9.9697      0.0412      9.3406   -999.0000      9.9923      0.0030      0.0023      0.0155     10.1740      0.0055      0.0029      0.0390                  N12        
 29   72.879183   -69.247765      9.4403      0.0198      8.5689      0.0373      8.2589      0.0228      7.9905      0.0002      8.2229      0.0003      7.9451      0.0008      7.9558      0.0012      6.4232      0.0042      8.1217      0.0228      8.2244      0.0188      7.5787      0.0208      6.3067      0.0460      8.0898      0.0583      0.0032      0.2300      8.1852      0.0753      0.0020      0.2050          M03 Y11 N12        
 30   72.889583   -70.711167     11.0092      0.0208     10.1957      0.0228      9.9479      0.0198      9.8360      0.0005      9.9632      0.0008      9.8437      0.0020      9.7979      0.0025      9.5983      0.0876      9.8217      0.0218     10.0012      0.0198      9.7288      0.0345      9.2190      0.3522      9.7940      0.0043      0.0016      0.0130      9.9730      0.0048      0.0033      0.0350                  N12        
 31   72.894583   -69.412833     10.7982      0.0208      9.8863      0.0188      9.5999      0.0208      9.4439      0.0003      9.5848      0.0006      9.3755      0.0012      9.2424      0.0009   -999.0000   -999.0000      9.4229      0.0228      9.5584      0.0198      8.8637      0.0286      6.8259      0.0818      9.3925      0.0130      0.0036      0.0560      9.5385      0.0210      0.0038      0.0605                  N12        
 32   72.899542   -69.542583      9.9579      0.0218      9.1477      0.0208      8.8825      0.0188      8.9637      0.0003      9.3270      0.0011      8.7181      0.0009      8.5792      0.0007      7.5351      0.0112      8.7298      0.0228      8.9144      0.0198      8.4300      0.0218      7.5499      0.0846      8.7167      0.0185      0.0042      0.0475      8.9100      0.0132      0.0036      0.0640                  N12        
 33   72.947048   -69.323501      9.8771      0.0208      9.0528      0.0208      8.7600      0.0188      8.8920      0.0003      9.1247      0.0008      8.5505      0.0008      8.3393      0.0006      7.1184      0.0074      8.6086      0.0228      8.7646      0.0198      7.9076      0.0198      5.9901      0.0479      8.5855      0.0140      0.0013      0.0540      8.7408      0.0125      0.0016      0.0560          M03 Y11            
 34   72.976542   -68.655667     11.0043      0.0228     10.1817      0.0228      9.9308      0.0228      9.8084      0.0006     10.0097      0.0008      9.8454      0.0022      9.7816      0.0021      9.7939      0.0997      9.8237      0.0228     10.0082      0.0198      9.6978      0.0325      9.4352      0.3659      9.7930      0.0043      0.0038      0.0150      9.9802      0.0073      0.0033      0.0300                  N12        
 35   73.115708   -66.732778     10.5632      0.0228      9.7697      0.0247      9.5172      0.0228      9.8420      0.0009      9.5725      0.0009      9.3509      0.0017      9.3648      0.0020      9.1456      0.0557      9.4057      0.0227      9.6044      0.0198      9.3518      0.0276      9.1039      0.2774      9.3823      0.0078      0.0033      0.0240      9.5793      0.0135      0.0035      0.0485                  N12        
 36   73.125667   -69.661556     10.7713      0.0208      9.9312      0.0247      9.6488      0.0208      9.5005      0.0003      9.6926      0.0008      9.5190      0.0014      9.4572      0.0010   -999.0000   -999.0000      9.5289      0.0228      9.7094      0.0198      9.4098      0.0286      8.8690      0.2452      9.4995      0.0043      0.0022      0.0260      9.6798      0.0082      0.0029      0.0370                  N12        
 37   73.148542   -70.678528      9.7194      0.0208      8.8508      0.0218      8.6138      0.0228      8.4207      0.0003      8.6406      0.0004      8.4327      0.0010      8.3597      0.0012      8.1492      0.0233      8.4520      0.0218      8.5974      0.0188      8.2510      0.0198      8.1010      0.1605      8.4450      0.0207      0.0012      0.0880      8.5740      0.0125      0.0045      0.0835                  N12        
 38   73.154250   -69.770444     10.1073      0.0208      9.3655      0.0267      9.1189      0.0208      9.0422      0.0003      9.0196      0.0007      8.8164      0.0010      8.6235      0.0007      7.4221      0.0113      8.9697      0.0228      9.1146      0.0198      8.4803      0.0218      7.6389      0.0929      8.9150      0.0115      0.0020      0.0920      9.0470      0.0165      0.0047      0.1120                  N12        
 39   73.168042   -69.564806     10.7872      0.0208      9.9412      0.0247      9.7028      0.0247      9.5679      0.0004      9.7363      0.0008      9.5891      0.0014      9.5274      0.0012   -999.0000   -999.0000      9.5858      0.0228      9.7696      0.0198      9.5387      0.0306      9.0999   -999.0000      9.5482      0.0095      0.0024      0.0380      9.7340      0.0117      0.0024      0.0370                  N12        
 40   73.211583   -70.775083      9.9724      0.0208      9.2007      0.0257      8.9578      0.0218      9.0018      0.0004      8.9633      0.0005      8.7838      0.0012      8.6775      0.0013      8.3210      0.0241      8.8208      0.0218      8.9615      0.0188      8.6582      0.0228      8.5698      0.1852      8.7903      0.0040      0.0014      0.0305      8.9285      0.0052      0.0031      0.0460                  N12        
 41   73.213792   -69.987667     11.1263      0.0228     10.2607      0.0228     10.0069      0.0208      9.8849      0.0003     10.0596      0.0009      9.9226      0.0025      9.8594      0.0014      9.7514      0.1045      9.8978      0.0228     10.0745      0.0198      9.7797      0.0374      8.9130   -999.0000      9.8770      0.0015      0.0025      0.0080     10.0553      0.0120      0.0023      0.0310                  N12        
 42   73.233958   -70.224639     10.6392      0.0218      9.8197      0.0247      9.5437      0.0178      9.4502      0.0003      9.6187      0.0008      9.4617      0.0020      9.3941      0.0011      9.3827      0.0679      9.4347      0.0237      9.6315      0.0198      9.3337      0.0257      8.8700      0.2185      9.4078      0.0015      0.0044      0.0110      9.6060      0.0060      0.0022      0.0470                  N12        
 43   73.235167   -69.429444     10.0850      0.0208      9.1677      0.0247      8.8248      0.0228      8.8765      0.0003      9.1367      0.0009      8.5409      0.0008      8.3335      0.0006      6.9730      0.0074      8.7246      0.0228      8.7725      0.0198      7.6806      0.0179      6.3997      0.0469      8.7040      0.0085      0.0017      0.1845      8.7190      0.0140      0.0022      0.1890                  N12        
 44   73.235292   -69.342833     10.7262      0.0228      9.8950      0.0237      9.6488      0.0208      9.5778      0.0004      9.7264      0.0008      9.5693      0.0014      9.5049      0.0013   -999.0000   -999.0000      9.1649      0.0218      9.2645      0.0188      9.4948      0.0508      9.3898   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000                  N12        
 45   73.310708   -69.540722     10.2921      0.0228      9.4638      0.0237      9.1066      0.0228      9.0761      0.0003      9.5989      0.0016      8.9039      0.0010      8.8044      0.0007      8.0678      0.0198      8.9727      0.0218      9.1374      0.0198      8.7420      0.0237      8.2959      0.1802      8.9510      0.0022      0.0035      0.0205      9.1240      0.0050      0.0019      0.0635                  N12        
 46   73.311619   -69.204979      9.1573      0.0237      8.1537      0.0267      7.7709      0.0169      7.7742      0.0002      7.6227      0.0003      7.2926      0.0006   -999.0000   -999.0000      4.9928      0.0014      7.3657      0.0344      7.5287      0.0198      6.3468      0.0169      4.9319      0.0296      7.3385      0.0887      0.0054      0.3090      7.4783      0.0205      0.0039      0.2405          M03 Y11            
 47   73.326893   -69.284163      9.5311      0.0237      8.6897      0.0354      8.3757      0.0198      8.3636      0.0003      8.4259      0.0004      8.0048      0.0008      7.9354      0.0017   -999.0000   -999.0000      8.2037      0.0228      8.2835      0.0198      7.5279      0.0169      7.1466      0.0641      8.1525      0.0112      0.0029      0.0480      8.2457      0.0102      0.0031      0.0415          M03 Y11            
 48   73.347708   -70.136556     11.3031      0.0228     10.4488      0.0237     10.1778      0.0218     10.0555      0.0004     10.2382      0.0010     10.0967      0.0026     10.0364      0.0017     10.0321      0.1394     10.0810      0.0228     10.2681      0.0198     10.0029      0.0393      9.3499   -999.0000     10.0520      0.0015      0.0027      0.0065     10.2390      0.0045      0.0054      0.0265                  N12        
 49   73.376583   -69.743278     10.2683      0.0208      9.4696      0.0237      9.2212      0.0208      9.2152      0.0003      9.3093      0.0009      9.1189      0.0011      9.0731      0.0009      8.8483      0.0279      9.1048      0.0218      9.2886      0.0198      9.0988      0.0257      9.0659      0.2858      9.0777      0.0055      0.0016      0.0185      9.2715      0.0082      0.0038      0.0355                  N12        
 50   73.378763   -69.297135      9.3354      0.0218      8.4767      0.0374      8.0758      0.0237   -999.0000   -999.0000      7.5438      0.0002      7.1858      0.0006   -999.0000   -999.0000   -999.0000   -999.0000      7.6097      0.0335      7.4675      0.0208      4.8897      0.0129      1.8189      0.0149      7.5920      0.0377      0.0059      0.2200      7.4843      0.0305      0.0074      0.1380          M03 Y11            
 51   73.402333   -66.808833     10.1081      0.0208      9.2808      0.0247      9.0401      0.0228      8.9823      0.0004      9.0143      0.0005      8.8250      0.0019      8.7672      0.0015   -999.0000   -999.0000      8.8467      0.0218      9.0214      0.0198      8.5367      0.0208      7.5350      0.0753      8.8245      0.0180      0.0030      0.0735      9.0025      0.0167      0.0038      0.0820                  N12        
 52   73.457875   -69.575861     10.8542      0.0208     10.0348      0.0237      9.7758      0.0228      9.6462      0.0004      9.8159      0.0008      9.6829      0.0015      9.6214      0.0012   -999.0000   -999.0000      9.6409      0.0228      9.8306      0.0208      9.6187      0.0402      8.7368   -999.0000      9.6263      0.0033      0.0034      0.0170      9.8080      0.0065      0.0029      0.0305                  N12        
 53   73.459375   -66.814333     10.9592      0.0208     10.1757      0.0247      9.9038      0.0188      9.8120      0.0006      9.9225      0.0008      9.8076      0.0029      9.7189      0.0025      9.4748      0.0675      9.7917      0.0218      9.9626      0.0198      9.6988      0.0354      9.3231   -999.0000      9.7750      0.0208      0.0024      0.0750      9.9385      0.0233      0.0027      0.0815                  N12        
 54   73.534083   -70.106694      9.6651      0.0228      8.9168      0.0247      8.5838      0.0218      8.4225      0.0002   -999.0000   -999.0000      8.2583      0.0012      8.1520      0.0005      7.1120      0.0099      8.3945      0.0228      8.5065      0.0208      7.9697      0.0179      7.1513      0.0763      8.3965      0.0253      0.0012      0.1290      8.5595      0.0485      0.0030      0.1530                  N12        
 55   73.534208   -68.663667     11.3402      0.0208     10.3918      0.0237     10.1038      0.0208      9.9561      0.0006     10.0848      0.0012      9.9034      0.0022      9.8223      0.0022   -999.0000   -999.0000      9.9717      0.0218     10.0977      0.0198      9.8269      0.0364      8.8908      0.2306      9.9585      0.0147      0.0026      0.0885     10.0865      0.0147      0.0018      0.1110                  N12        
 56   73.536625   -68.542056      9.7850      0.0228      9.0009      0.0247      8.6750      0.0198      8.8562      0.0004      8.9821      0.0009      8.4869      0.0011      8.3317      0.0009      7.0994      0.0071      8.5471      0.0228      8.6265      0.0198      8.0090      0.0208      7.0829      0.0716      8.4905      0.0180      0.0021      0.1145      8.5880      0.0178      0.0020      0.0940                  N12        
 57   73.553750   -68.407750     11.4063      0.0237     10.4738      0.0247     10.2058      0.0247     10.1114      0.0006     10.2412      0.0013     10.0672      0.0024     10.0259      0.0025      9.6853      0.0650     10.0738      0.0228     10.2014      0.0198     10.0279      0.0479      9.1860   -999.0000     10.0600      0.0170      0.0026      0.0540     10.1973      0.0130      0.0027      0.0520                  N12        
 58   73.557750   -67.136722     11.2352      0.0208     10.4817      0.0247     10.2178      0.0198     10.1405      0.0006     10.3210      0.0009     10.1463      0.0024     10.1092      0.0032     10.0437      0.0696     10.1577      0.0228     10.3452      0.0198     10.0928      0.0374      9.7133      0.4358     10.1220      0.0065      0.0013      0.0190     10.3025      0.0058      0.0015      0.0360                  N12        
 59   73.573042   -67.200028     10.1309      0.0237      9.2166      0.0237      8.9019      0.0218      8.8662      0.0003      8.8863      0.0005      8.6501      0.0012      8.3227      0.0011      7.8098      0.0120      8.7328      0.0228      8.8325      0.0198      8.1466      0.0188      7.8828      0.0975      8.7180      0.0095      0.0018      0.0730      8.8210      0.0110      0.0026      0.0660                  N12        
 60   73.590458   -68.756694     10.6233      0.0228      9.9262      0.0238      9.6758      0.0228      9.5370      0.0005      9.6867      0.0012      9.5380      0.0019      9.4134      0.0017      8.9803      0.0298      9.5369      0.0218      9.7133      0.0188      9.2488      0.0247      8.7668      0.2491      9.5152      0.0128      0.0040      0.0440      9.6798      0.0220      0.0024      0.0745                  N12        
 61   73.594792   -70.805750     10.8132      0.0237      9.9553      0.0237      9.6649      0.0228      9.5805      0.0005      9.7651      0.0007      9.5239      0.0017      9.4776      0.0022      9.3573      0.0543      9.5777      0.0228      9.7413      0.0198      9.3217      0.0267      8.6328      0.2144      9.5475      0.0125      0.0017      0.0410      9.7120      0.0105      0.0042      0.0465                  N12        
 62   73.653572   -69.339499      8.3463      0.0237      7.8518      0.0257      7.6338      0.0325      7.8404      0.0002   -999.0000   -999.0000      7.2424      0.0005      7.0783      0.0003      6.0468      0.0025      7.2808      0.0354      7.3257      0.0198      6.7907      0.0178      5.5509      0.0412      7.2280      0.0607      0.0043      0.2680      7.4405      0.0703      0.0015      0.2500          M03 Y11            
 63   73.658708   -66.842722     10.7262      0.0228      9.8415      0.0247      9.5566      0.0247      9.4395      0.0004      9.5420      0.0006      9.3650      0.0016      9.2575      0.0018      8.8594      0.0443      9.4067      0.0228      9.5767      0.0198      9.2708      0.0267      9.0388      0.2451      9.3823      0.0062      0.0028      0.0350      9.5580      0.0125      0.0030      0.0520                  N12        
 64   73.660602   -69.188074      8.5572      0.0228      7.6817      0.0335      7.2228      0.0267      6.8884      0.0001      6.6679      0.0002      6.3545      0.0004   -999.0000   -999.0000   -999.0000   -999.0000      6.7558      0.0641      6.5764      0.0228      4.8667      0.0139      3.8649      0.0208      6.5785      0.0720      0.0101      0.3620      6.6215      0.0262      0.0018      0.1795          M03 Y11            
 65   73.661750   -68.960083     10.7533      0.0257      9.9076      0.0218      9.6728      0.0228      9.5519      0.0004      9.6963      0.0007      9.5485      0.0017      9.5144      0.0021      9.3879      0.0525      9.4998      0.0218      9.6784      0.0198      9.4518      0.0286      9.0780      0.2751      9.4830      0.0040      0.0052      0.0350      9.6858      0.0052      0.0026      0.0525                  N12        
 66   73.664248   -69.076768      9.8220      0.0257      9.0458      0.0237      8.6818      0.0208      8.4298      0.0003      8.3978      0.0004      7.9186      0.0008      7.9579      0.0016      5.3226      0.0022      8.3226      0.0228      8.2934      0.0198      6.7498      0.0159      5.4358      0.0325      8.2690      0.0395      0.0034      0.2620      8.2325      0.0345      0.0040      0.2200          M03 Y11            
 67   73.667708   -69.292778     11.0162      0.0228     10.1497      0.0237      9.8588      0.0228      9.8825      0.0005      9.8623      0.0007      9.7246      0.0018      9.6617      0.0019   -999.0000   -999.0000      9.7098      0.0218      9.8963      0.0208      9.5878      0.0489      8.3420      0.2331      9.6802      0.0050      0.0049      0.0130      9.8675      0.0052      0.0028      0.0235                  N12        
 68   73.695125   -67.117944     10.8752      0.0208     10.0867      0.0247      9.8528      0.0228      9.7000      0.0005      9.8522      0.0007      9.7173      0.0019      9.6966      0.0023      9.4833      0.0755      9.7127      0.0228      9.9027      0.0198      9.6887      0.0286      8.9120   -999.0000      9.6850      0.0043      0.0027      0.0220      9.8735      0.0060      0.0013      0.0265                  N12        
 69   73.696833   -69.787944     11.1622      0.0208     10.3407      0.0237     10.0999      0.0208     10.4120      0.0005     10.4384      0.0008      9.9972      0.0016      9.9264      0.0012   -999.0000   -999.0000      9.9987      0.0228     10.1976      0.0198      9.9757      0.0383      9.1176   -999.0000      9.9757      0.0035      0.0026      0.0145     10.1637      0.0023      0.0040      0.0120                  N12        
 70   73.705125   -69.525056     11.0643      0.0228     10.2657      0.0247     10.0429      0.0247      9.9242      0.0004     10.1006      0.0010      9.9511      0.0016      9.8941      0.0018   -999.0000   -999.0000      9.9197      0.0218     10.1012      0.0198      9.8377      0.0527      9.4282   -999.0000      9.8875      0.0023      0.0019      0.0075     10.0723      0.0082      0.0032      0.0250                  N12        
 71   73.707049   -69.500735      9.4984      0.0208      8.7477      0.0247      8.4489      0.0228      8.1077      0.0002   -999.0000   -999.0000      7.9976      0.0007      7.7162      0.0004      6.7088      0.0059      8.2566      0.0218      8.3864      0.0198      7.5237      0.0188      6.4168      0.0402      8.2088      0.0322      0.0011      0.1355      8.3470      0.0405      0.0031      0.1550          M03 Y11            
 72   73.741583   -69.754250     11.1213      0.0228     10.1967      0.0237      9.9129      0.0247      9.7753      0.0004      9.9079      0.0008      9.7181      0.0015      9.6689      0.0012   -999.0000   -999.0000      9.7759      0.0218      9.9367      0.0198      9.6828      0.0325      8.9678   -999.0000      9.7762      0.0178      0.0020      0.0620      9.9243      0.0162      0.0012      0.0745                  N12        
 73   73.744083   -66.877222     11.3432      0.0228     10.4507      0.0237     10.2329      0.0228     10.1187      0.0006     10.2641      0.0009     10.0895      0.0023     10.0860      0.0031     10.0317      0.1264     10.1070      0.0218     10.2984      0.0198      9.9657      0.0335      8.9978      0.2726     10.0900      0.0040      0.0029      0.0135     10.2680      0.0112      0.0010      0.0390                  N12        
 74   73.749542   -69.578806     10.6242      0.0228      9.7186      0.0247      9.4407      0.0228      9.3345      0.0003      9.4439      0.0007      9.2646      0.0012      9.1944      0.0012   -999.0000   -999.0000      9.2889      0.0218      9.4364      0.0208      9.1748      0.0296      8.8250   -999.0000      9.2650      0.0045      0.0027      0.0155      9.4120      0.0062      0.0038      0.0270                  N12        
 75   73.762753   -69.486868      8.6722      0.0208      7.7048      0.0431      7.2198      0.0218      6.8842      0.0001   -999.0000   -999.0000      6.3075      0.0003   -999.0000   -999.0000      2.8979      0.0004      6.7669      0.0678      6.4075      0.0237      4.5799      0.0159      3.0869      0.0169      6.4873      0.0825      0.0057      0.5980      6.4330      0.0617      0.0027      0.2690          M03 Y11         J17
 76   73.773292   -69.590222     10.8873      0.0208     10.0808      0.0237      9.8138      0.0228      9.6927      0.0004      9.8975      0.0012      9.7224      0.0015      9.6791      0.0015   -999.0000   -999.0000      9.6948      0.0208      9.8736      0.0179      9.6478      0.0306      9.1841      0.3544      9.6653      0.0038      0.0022      0.0160      9.8500      0.0055      0.0016      0.0305                  N12        
 77   73.793883   -68.341726      9.2520      0.0240      7.7450      0.0240      6.8490      0.0440   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000      5.6090      0.1400      3.8090      0.2040      1.2480      0.0150     -0.3940      0.0130   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000                          J17
 78   73.816926   -69.320038      8.5723      0.0286      7.7707      0.0412      7.3938      0.0267      7.1538      0.0001      7.2574      0.0002      6.8676      0.0005   -999.0000   -999.0000      5.0268      0.0017      7.0257      0.0489      7.1093      0.0198      5.8634      0.0149      4.9729      0.0276      6.8485      0.0515      0.0104      0.2655      7.1255      0.0177      0.0031      0.1375          M03 Y11         J17
 79   73.840164   -69.787996      8.9393      0.0228      7.9697      0.0257      7.6379      0.0218      7.6704      0.0001   -999.0000   -999.0000      6.9681      0.0004      6.3481      0.0002      3.7997      0.0006      7.2528      0.0364      7.1433      0.0198      5.3099      0.0149      3.9250      0.0237      7.1748      0.0540      0.0059      0.3690      7.1418      0.0278      0.0030      0.1260          M03 Y11 N12     J17
 80   73.875008   -69.486257      8.7102      0.0286      7.9848      0.0267      7.6778      0.0179      7.6877      0.0001   -999.0000   -999.0000      7.1675      0.0004   -999.0000   -999.0000      5.0116      0.0015      7.6748      0.0489      7.7276      0.0383      6.3527      0.0237      5.0660      0.0306      7.2645      0.1237      0.0035      0.7760      7.4360      0.0760      0.0036      0.4600          M03 Y11            
 81   73.883554   -66.843868      8.6943      0.0267      7.9408      0.0257      7.6809      0.0198      7.3383      0.0002      7.4287      0.0002      7.0976      0.0006   -999.0000   -999.0000      4.7869      0.0011      7.3228      0.0354      7.3613      0.0198      6.0583      0.0149      4.7983      0.0257      7.0890      0.0760      0.0033      0.4190      7.3145      0.0237      0.0032      0.0990              Y11 N12        
 82   73.887208   -67.061250     11.4063      0.0228     10.4488      0.0247     10.1069      0.0247      9.8555      0.0005     10.0571      0.0008      9.8267      0.0020      9.7025      0.0023      9.1914      0.0393      9.8148      0.0218     10.0313      0.0198      9.4847      0.0276      9.6410      0.3982      9.8262      0.0195      0.0027      0.0755     10.0560      0.0155      0.0025      0.0940                  N12        
 83   73.895278   -69.448796      8.2473      0.0198      7.4676      0.0267      7.1328      0.0218      6.9162      0.0001   -999.0000   -999.0000      6.6341      0.0003   -999.0000   -999.0000      4.0525      0.0008      7.0228      0.0527      7.0513      0.0198      5.3507      0.0149      4.0610      0.0267      6.7583      0.1457      0.0040      0.4735      6.9837      0.0393      0.0021      0.1680              Y11            
 84   73.909667   -67.135556     10.7382      0.0237      9.9422      0.0267      9.6958      0.0247      9.5550      0.0005      9.7535      0.0007      9.5680      0.0018      9.5070      0.0022      9.3581      0.0551      9.5668      0.0228      9.7635      0.0188      9.5048      0.0267      9.1539   -999.0000      9.5330      0.0132      0.0060      0.0390      9.7282      0.0130      0.0044      0.0530                  N12        
 85   73.924266   -69.440054      8.8143      0.0247      8.0458      0.0286      7.7149      0.0208      7.4942      0.0001   -999.0000   -999.0000      7.2320      0.0005   -999.0000   -999.0000      4.6611      0.0010      7.2347      0.0373      7.3327      0.0198      5.7676      0.0159      4.6125      0.0286      7.1072      0.0975      0.0134      0.3995      7.3117      0.0420      0.0026      0.2015          M03 Y11            
 86   73.926000   -68.721417     11.5103      0.0228     10.5587      0.0247     10.2379      0.0218     10.0974      0.0006     10.2344      0.0013     10.0813      0.0024     10.0089      0.0025      9.8717      0.0624     10.1179      0.0228     10.2315      0.0188     10.0507      0.0383      9.8439   -999.0000     10.0990      0.0142      0.0005      0.0640     10.2132      0.0228      0.0015      0.0730                  N12        
 87   73.943083   -69.965361     10.9412      0.0228     10.1767      0.0237      9.9389      0.0247      9.7749      0.0003      9.8417      0.0008      9.6668      0.0022      9.5091      0.0011      8.3025      0.0268      9.8518      0.0218      9.9487      0.0188      9.4238      0.0296      8.2530      0.1536      9.7555      0.0185      0.0024      0.1670      9.8655      0.0300      0.0031      0.1320                  N12        
 88   73.951116   -69.401813      9.1411      0.0208      8.2998      0.0198      7.9878      0.0237      7.7857      0.0002   -999.0000   -999.0000      7.6762      0.0006      7.2368      0.0003      5.2194      0.0016      7.7367      0.0257      7.8859      0.0198      6.4287      0.0159      5.2078      0.0325      7.6700      0.0395      0.0055      0.1640      7.8285      0.0260      0.0020      0.1325          M03 Y11            
 89   73.969667   -70.868333     10.6392      0.0228      9.7535      0.0237      9.5048      0.0257      9.9035      0.0011      9.5012      0.0007      9.3467      0.0017      9.2918      0.0020      9.0412      0.0498      9.4057      0.0227      9.5446      0.0198      9.3098      0.0267      9.6070      0.3815      9.3727      0.0090      0.0034      0.0320      9.5083      0.0100      0.0036      0.0375                  N12        
 90   73.981917   -68.648889     10.9803      0.0228     10.0927      0.0247      9.8188      0.0218      9.6668      0.0005      9.8078      0.0011      9.6537      0.0020      9.5994      0.0018      9.3065      0.0427      9.6788      0.0228      9.8354      0.0188      9.4998      0.0364      8.7060      0.2045      9.6527      0.0037      0.0015      0.0225      9.8082      0.0120      0.0007      0.0325                  N12        
 91   73.996958   -69.884750     11.0991      0.0228     10.3648      0.0267     10.1349      0.0228     10.0531      0.0004     10.1775      0.0010   -999.0000   -999.0000      9.9898      0.0016      9.8871      0.1132     10.0246      0.0218     10.2075      0.0198      9.9359      0.0374      9.2708      0.3383      9.9915      0.0040      0.0027      0.0120     10.1853      0.0047      0.0027      0.0300                  N12        
 92   74.002500   -70.173111     10.2281      0.0228      9.3960      0.0267      9.0421      0.0228      8.9540      0.0002      9.1285      0.0011      8.4944      0.0013      7.9650      0.0005      6.4952      0.0060      8.8187      0.0218      8.8115      0.0198      7.3049      0.0149      6.3941      0.0489      8.8257      0.0268      0.0016      0.1060      8.8195      0.0328      0.0030      0.1045                  N12        
 93   74.009042   -69.754056     10.7903      0.0228      9.9272      0.0228      9.7098      0.0228      9.5607      0.0004      9.7942      0.0009      9.5655      0.0014      9.5166      0.0012   -999.0000   -999.0000      9.5849      0.0218      9.7814      0.0198      9.4907      0.0296      9.2439      0.3680      9.5555      0.0055      0.0009      0.0260      9.7538      0.0062      0.0034      0.0200                  N12        
 94   74.021792   -67.133528     10.3451      0.0228      9.5367      0.0237      9.3395      0.0247      9.2734      0.0004      9.3769      0.0006      9.2236      0.0015      9.1153      0.0018      8.6110      0.0312      9.1898      0.0228      9.3925      0.0198      9.0307      0.0228      8.6048      0.1614      9.1620      0.0045      0.0030      0.0330      9.3500      0.0120      0.0028      0.0605                  N12        
 95   74.025625   -67.019111     10.4976      0.0237      9.6839      0.0247      9.3746      0.0208      9.3318      0.0004      9.4364      0.0006      9.2815      0.0016      9.2080      0.0019      8.7917      0.0405      9.2767      0.0228      9.4653      0.0198      9.0937      0.0237      8.5269      0.1519      9.2595      0.0072      0.0023      0.0340      9.4462      0.0068      0.0041      0.0350                  N12        
 96   74.065583   -68.960361     11.2512      0.0247     10.3148      0.0257     10.0358      0.0247      9.9206      0.0005     10.0507      0.0008      9.8544      0.0020      9.8046      0.0021   -999.0000   -999.0000      9.9649      0.0218     10.1012      0.0198      9.7307      0.0335      9.4578      0.4009      9.9042      0.0237      0.0031      0.1040     10.0395      0.0295      0.0032      0.1090                  N12        
 97   74.086875   -69.501917     11.2612      0.0208     10.4908      0.0247     10.2738      0.0257     10.0936      0.0005     10.3424      0.0006     10.1572      0.0019     10.1007      0.0013   -999.0000   -999.0000     10.1186      0.0218     10.3093      0.0198     10.1436      0.0441      9.3420   -999.0000     10.0893      0.0020      0.0028      0.0075     10.2750      0.0057      0.0022      0.0190                  N12        
 98   74.098594   -69.703102      9.5262      0.0228      8.7206      0.0373      8.4738      0.0228      8.3542      0.0002   -999.0000   -999.0000      8.2788      0.0008      8.1471      0.0005      6.9283      0.0055      8.2967      0.0228      8.4525      0.0188      7.8626      0.0188      6.8788      0.0546      8.2752      0.0115      0.0031      0.0785      8.4335      0.0117      0.0047      0.0895          M03 Y11 N12        
 99   74.117827   -69.676949      9.5183      0.0228      8.6768      0.0373      8.4470      0.0228      8.2240      0.0002   -999.0000   -999.0000      8.1959      0.0007      8.0597      0.0005      6.6588      0.0042      8.2391      0.0218      8.3874      0.0188      7.7757      0.0179      6.8051      0.0584      8.2610      0.0155      0.0015      0.0825      8.4235      0.0175      0.0035      0.1070          M03 Y11 N12        
100   74.125250   -66.939861     11.1162      0.0257     10.2837      0.0276     10.0689      0.0286      9.8997      0.0006     10.1112      0.0008      9.9367      0.0022      9.8868      0.0026      9.6558      0.0666      9.8567      0.0228     10.0392      0.0198      9.7198      0.0296      9.1872   -999.0000      9.8362      0.0025      0.0022      0.0260     10.0268      0.0080      0.0060      0.0375                  N12        
101   74.136833   -68.453806     10.5363      0.0188      9.7210      0.0257      9.4593      0.0247      9.3009      0.0004      9.4094      0.0011      9.1771      0.0016      8.9823      0.0013      8.5174      0.0221      9.2708      0.0228      9.3976      0.0198      8.9037      0.0344      8.5810      0.1978      9.2465      0.0058      0.0021      0.0355      9.3778      0.0060      0.0031      0.0725                  N12        
102   74.157708   -69.425139     10.8412      0.0228      9.9800      0.0257      9.6398      0.0218      9.4754      0.0003      9.6381      0.0007      9.4629      0.0013      9.3667      0.0010      8.6743      0.0358      9.4958      0.0218      9.6696      0.0188      9.1858      0.0276      8.2429      0.1449      9.4660      0.0025      0.0025      0.0190      9.6427      0.0062      0.0026      0.0355                  N12        
103   74.164125   -71.448778     10.9612      0.0208     10.0757      0.0247      9.7308      0.0228      9.6006      0.0005      9.7632      0.0008      9.5386      0.0019      9.4134      0.0017      8.5681      0.0367      9.6497      0.0218      9.7923      0.0198      9.1697      0.0247      8.4639      0.1674      9.6260      0.0100      0.0038      0.0620      9.7660      0.0105      0.0026      0.0650                  N12        
104   74.165250   -66.835667     10.6362      0.0228      9.9134      0.0257      9.6958      0.0247      9.5818      0.0005      9.7354      0.0007      9.6015      0.0018      9.5412      0.0021      9.4748      0.0274      9.5737      0.0228      9.7675      0.0198      9.5199      0.0267      9.1409      0.2928      9.5503      0.0033      0.0036      0.0185      9.7340      0.0095      0.0024      0.0265                  N12        
105   74.202542   -69.665528      8.8783      0.0228      8.1198      0.0373      7.7858      0.0286      7.6520      0.0002   -999.0000   -999.0000      7.2283      0.0005      6.9134      0.0004      5.7260      0.0009      7.4827      0.0345      7.5405      0.0198      6.6078      0.0159      5.7069      0.0345      7.4585      0.0318      0.0071      0.1960      7.5130      0.0230      0.0071      0.1015          M03                
106   74.206792   -69.808889      9.7100      0.0208      9.1366      0.0228      8.9767      0.0228      8.9192      0.0003      9.2682      0.0010      8.8349      0.0011      8.6970      0.0009   -999.0000   -999.0000      8.8048      0.0218      8.9855      0.0198      8.6936      0.0218      8.1490      0.1290   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000          M03                
107   74.217333   -70.050389     10.8273      0.0208     10.0427      0.0247      9.7849      0.0198      9.6728      0.0005      9.8773      0.0011      9.6858      0.0020      9.6495      0.0025      9.5848      0.0754      9.6948      0.0218      9.8877      0.0188      9.8187      0.0383      9.2070   -999.0000      9.6653      0.0033      0.0016      0.0150      9.8590      0.0032      0.0025      0.0255                  N12        
108   74.224958   -69.561167     10.8392      0.0228     10.1007      0.0257      9.8188      0.0247      9.7213      0.0004      9.8350      0.0010      9.7021      0.0016      9.6315      0.0017      9.6786      0.0970      9.6469      0.0228      9.8365      0.0198      9.5857      0.0286      9.2761      0.3399      9.6345      0.0070      0.0013      0.0410      9.8272      0.0095      0.0032      0.0365                  N12        
109   74.235250   -69.401472      9.9665      0.0228      9.1707      0.0228      8.8681      0.0228      8.8541      0.0003      9.4013      0.0011      8.4937      0.0008      8.1411      0.0005      6.1327      0.0030      8.7368      0.0228      8.8245      0.0188      7.5098      0.0159      5.8510      0.0364      8.6960      0.0217      0.0027      0.1010      8.7892      0.0135      0.0025      0.0825                  N12        
110   74.243333   -70.295806     10.7582      0.0237      9.9302      0.0247      9.6398      0.0228      9.5522      0.0005      9.7217      0.0009      9.5731      0.0019      9.4985      0.0020      9.2044      0.0654      9.5528      0.0218      9.7433      0.0198      9.4888      0.0276      9.3357      0.4174      9.5250      0.0030      0.0026      0.0105      9.7080      0.0060      0.0030      0.0175                  N12        
111   74.245792   -68.802056     10.3092      0.0228      9.4535      0.0247      9.1930      0.0228      9.1629      0.0004      9.2045      0.0008      8.9421      0.0014      8.8639      0.0012   -999.0000   -999.0000      9.0148      0.0218      9.1484      0.0198      8.6085      0.0228      7.6530      0.0902      9.0015      0.0165      0.0019      0.0505      9.1500      0.0265      0.0032      0.0790                  N12        
112   74.359375   -68.894028     10.1409      0.0228      9.3485      0.0267      9.0708      0.0218      8.9589      0.0003      9.1081      0.0005      8.9492      0.0013      8.8178      0.0015      8.1774      0.0237      8.9498      0.0237      9.1386      0.0237      8.5711      0.0296      7.6079      0.1030      8.9090      0.0105      0.0018      0.0340      9.0675      0.0040      0.0033      0.0525                  N12        
113   74.366708   -68.512778     11.1512      0.0228     10.2948      0.0237     10.0719      0.0228      9.9572      0.0006     10.1425      0.0012      9.9831      0.0023      9.9368      0.0022   -999.0000   -999.0000      9.9649      0.0228     10.1436      0.0198      9.9167      0.0412      9.4833   -999.0000      9.9373      0.0055      0.0018      0.0235     10.1257      0.0058      0.0020      0.0280                  N12        
114   74.381387   -70.149824      9.1712      0.0228      8.3107      0.0517      7.9929      0.0257      7.4605      0.0002   -999.0000   -999.0000      7.1160      0.0006   -999.0000   -999.0000      4.2627      0.0010      7.5787      0.0267      7.5294      0.0188      5.6269      0.0149      4.1989      0.0218      7.4525      0.0930      0.0048      0.3280      7.4982      0.0355      0.0033      0.1795              Y11            
115   74.393792   -67.756472     10.9663      0.0228     10.1518      0.0257      9.9088      0.0228     10.0715      0.0010      9.9516      0.0007      9.8044      0.0028      9.7654      0.0014      9.7014      0.0988      9.7848      0.0228      9.9725      0.0198      9.7209      0.0306      9.2721      0.2428      9.7705      0.0045      0.0027      0.0175      9.9605      0.0037      0.0037      0.0475                  N12        
116   74.429458   -69.937111     11.0043      0.0228     10.2618      0.0247     10.0708      0.0247      9.8749      0.0006     10.0036      0.0011      9.8812      0.0022      9.8195      0.0026      9.7274      0.0905      9.9058      0.0218     10.0464      0.0198      9.7878      0.0402      9.1199      0.2858      9.8750      0.0087      0.0018      0.0215     10.0055      0.0095      0.0020      0.0485                  N12        
117   74.430466   -70.147335      8.4501      0.0208      7.6678      0.0354      7.3439      0.0306      7.0410      0.0002   -999.0000   -999.0000      6.5116      0.0004   -999.0000   -999.0000      3.3992      0.0005      6.8358      0.0744      6.7496      0.0218      4.8436      0.0139      3.3828      0.0218      6.5800      0.1460      0.0235      0.6360      6.6545      0.0725      0.0037      0.2460              Y11         J17
118   74.435802   -69.509524      9.7085      0.0228      8.8686      0.0257      8.5816      0.0218      8.4408      0.0002   -999.0000   -999.0000      8.2983      0.0008      8.1677      0.0007      7.0393      0.0036      8.3181      0.0228      8.4505      0.0198      7.9288      0.0198      7.0936      0.0734      8.3470      0.0190      0.0024      0.0895      8.5107      0.0052      0.0036      0.1170          M03 Y11            
119   74.467917   -70.233417     10.1581      0.0257      9.3520      0.0237      9.1017      0.0247      9.0666      0.0004      9.1733      0.0010      8.9553      0.0014      8.8337      0.0016      8.0206      0.0171      8.9907      0.0228      9.1934      0.0198      8.6895      0.0218      8.0800      0.1335      8.9625      0.0030      0.0023      0.0280      9.1500      0.0128      0.0045      0.0420                  N12        
120   74.500500   -68.931111     11.1531      0.0228     10.1837      0.0237      9.8638      0.0228      9.6070      0.0005      9.7166      0.0008      9.5355      0.0026      9.4301      0.0017      7.9045      0.0188      9.6579      0.0228      9.7635      0.0198      8.7399      0.0228      7.6359      0.0753      9.6218      0.0128      0.0015      0.1100      9.7290      0.0145      0.0024      0.1010                  N12        
121   74.545958   -66.855000     11.0323      0.0228     10.2087      0.0237      9.9479      0.0228      9.8636      0.0005      9.9988      0.0008      9.8251      0.0020      9.8036      0.0023      9.6786      0.0458      9.8669      0.0228     10.0597      0.0198      9.8118      0.0315      9.0560   -999.0000      9.8375      0.0050      0.0030      0.0275     10.0258      0.0093      0.0012      0.0350                  N12        
122   74.671292   -70.193500     10.9913      0.0208     10.2788      0.0237     10.0658      0.0218      9.9718      0.0006     10.1092      0.0011      9.9953      0.0023      9.9148      0.0025      9.8439      0.1087      9.9697      0.0218     10.1677      0.0198      9.9208      0.0344      9.1257      0.3317      9.9455      0.0033      0.0032      0.0130     10.1205      0.0068      0.0029      0.0350                  N12        
123   74.734800   -68.801300      8.2492      0.0228      7.4821      0.0257      7.2518      0.0286      7.1985      0.0002      7.3666      0.0002      7.2394      0.0006      7.2025      0.0005      7.1466      0.0086      7.1069      0.0451      7.3393      0.0198      7.1898      0.0159      7.0838      0.0622   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000                          J17
124   74.734958   -71.220472      9.5892      0.0237      8.7619      0.0247      8.5038      0.0228   -999.0000   -999.0000      8.6899      0.0005      8.2556      0.0010      8.1735      0.0011      6.8316      0.0072      8.3026      0.0218      8.4764      0.0198      7.9026      0.0169      6.7868      0.0508      8.2900      0.0173      0.0021      0.0560      8.4720      0.0147      0.0043      0.0550                  N12        
125   74.744292   -67.820667     11.0231      0.0228     10.2328      0.0267     10.0368      0.0228      9.9380      0.0005     10.0718      0.0008      9.9252      0.0018      9.8988      0.0020      9.8420      0.1181      9.9119      0.0228     10.1033      0.0198      9.9317      0.0306      9.7254   -999.0000      9.8893      0.0035      0.0028      0.0165     10.0805      0.0085      0.0020      0.0260                  N12        
126   74.817875   -69.055139     11.2471      0.0247     10.4158      0.0267     10.0239      0.0208      9.8599      0.0006     10.0061      0.0009      9.8107      0.0028      9.6965      0.0021      9.6205      0.0883      9.8679      0.0228      9.9786      0.0188      9.6538      0.0296      9.1872   -999.0000      9.8780      0.0095      0.0064      0.1680      9.9887      0.0288      0.0057      0.1660                  N12        
127   74.826125   -70.398556     11.3441      0.0237     10.4908      0.0247     10.2609      0.0247     10.1410      0.0006     10.2890      0.0009     10.1693      0.0024     10.1024      0.0031      9.8935      0.0876     10.1348      0.0218     10.3237      0.0198     10.0077      0.0364      8.8339   -999.0000     10.1140      0.0035      0.0020      0.0225     10.2930      0.0132      0.0035      0.0455                  N12        
128   74.855417   -67.736889     10.9022      0.0208     10.0257      0.0247      9.7928      0.0228      9.6293      0.0004      9.8257      0.0007      9.6067      0.0015      9.5809      0.0014   -999.0000   -999.0000      9.6409      0.0228      9.8177      0.0198      9.3298      0.0257      8.4029      0.1237      9.6275      0.0085      0.0023      0.0410      9.7970      0.0138      0.0014      0.0720                  N12        
129   74.867625   -71.987278     11.0172      0.0228     10.1507      0.0247      9.9179      0.0228      9.8114      0.0006      9.9714      0.0009      9.8211      0.0024      9.7775      0.0022      9.4300      0.0724      9.8178      0.0228      9.9817      0.0198      9.6449      0.0306      8.9768      0.2873      9.7920      0.0065      0.0033      0.0225      9.9697      0.0050      0.0026      0.0510                  N12        
130   74.891167   -68.773389      9.9295      0.0228      9.2048      0.0247      8.9037      0.0218      8.8776      0.0004      8.8881      0.0005      8.6816      0.0012      8.4562      0.0010      6.9908      0.0088      8.7308      0.0228      8.9006      0.0198      8.0469      0.0179      6.9681      0.0631      8.7027      0.0085      0.0027      0.0480      8.8765      0.0105      0.0016      0.0535                  N12        
131   74.909458   -67.953361     11.2042      0.0208     10.4528      0.0247     10.2149      0.0228      9.9318      0.0004     10.1803      0.0006     10.0612      0.0016      9.9549      0.0026      9.8720      0.0953      9.9807      0.0228     10.2576      0.0198     10.0648      0.0344      9.1762   -999.0000      9.9490      0.0020      0.0024      0.0220     10.2230      0.0045      0.0026      0.0300                  N12        
132   74.977333   -68.189889     11.2013      0.0228     10.4077      0.0267     10.1809      0.0228     10.0338      0.0004     10.2005      0.0006     10.0752      0.0017     10.0280      0.0021      9.9123      0.0898     10.0467      0.0228     10.2394      0.0198     10.0666      0.0373      9.2848   -999.0000     10.0290      0.0022      0.0034      0.0145     10.2125      0.0055      0.0033      0.0255                  N12        
133   74.988792   -67.803694     10.0130      0.0228      9.1926      0.0247      8.8860      0.0218      8.7987      0.0003      8.7752      0.0004      8.4137      0.0009      7.8758      0.0007      5.9485      0.0036      8.7053      0.0218      8.6714      0.0188      7.0009      0.0149      5.8798      0.0315      8.6165      0.0173      0.0044      0.1135      8.5968      0.0198      0.0031      0.1080                  N12        
134   75.028750   -70.064444     11.3941      0.0228     10.4267      0.0237     10.1878      0.0247     10.0175      0.0006     10.1543      0.0011      9.9766      0.0023      9.9474      0.0027   -999.0000   -999.0000      9.9717      0.0218     10.0943      0.0198      8.9847      0.0247      7.0447      0.0527     10.0300      0.0250      0.0036      0.1460     10.1320      0.0205      0.0028      0.1170                  N12        
135   75.050833   -70.047333     10.7652      0.0208      9.9584      0.0247      9.7038      0.0228      9.5969      0.0005      9.7897      0.0009   -999.0000   -999.0000      9.4891      0.0020   -999.0000   -999.0000      9.6088      0.0228      9.8097      0.0198      8.8408      0.0247      7.6278      0.1084      9.5710      0.0033      0.0022      0.0150      9.7655      0.0055      0.0037      0.0315                  N12        
136   75.051250   -68.203972     10.7163      0.0228      9.9046      0.0267      9.6628      0.0228      9.5397      0.0003      9.6701      0.0005      9.5184      0.0013      9.4481      0.0016      9.3793      0.0600      9.5037      0.0228      9.6865      0.0198      9.4547      0.0276      9.8509      0.4174      9.4785      0.0070      0.0036      0.0180      9.6560      0.0103      0.0050      0.0325                  N12        
137   75.120333   -67.385222     10.6412      0.0208      9.8618      0.0237      9.6098      0.0228      9.5209      0.0004      9.7036      0.0006      9.5380      0.0015      9.4694      0.0015      9.3154      0.0705      9.4969      0.0228      9.6846      0.0188      9.4388      0.0237      9.3259      0.2507      9.4795      0.0045      0.0020      0.0205      9.6662      0.0048      0.0030      0.0275                  N12        
138   75.136042   -71.088361     11.3602      0.0237     10.4477      0.0237     10.2428      0.0228     10.1157      0.0009     10.2804      0.0010     10.0936      0.0025     10.0691      0.0032     10.0102      0.1235     10.1210      0.0218     10.2918      0.0198     10.0178      0.0354      9.5628   -999.0000     10.0980      0.0020      0.0014      0.0195     10.2760      0.0045      0.0019      0.0370                  N12        
139   75.145875   -66.545139     11.1961      0.0228     10.3148      0.0247      9.9648      0.0228      9.7501      0.0005      9.9191      0.0011      9.7065      0.0019      9.4193      0.0017      8.9004      0.0512      9.7677      0.0228      9.8815      0.0198      9.2958      0.0247      8.8801      0.2234      9.7610      0.0105      0.0036      0.0485      9.8720      0.0085      0.0044      0.0665                  N12        
140   75.150042   -70.328000     10.4117      0.0208      9.6667      0.0247      9.4252      0.0228      9.3542      0.0004      9.5008      0.0009      9.3421      0.0017      9.2762      0.0020      9.1070      0.0395      9.3028      0.0218      9.5115      0.0198      9.2067      0.0237      9.0686      0.2881      9.2852      0.0043      0.0052      0.0160      9.4790      0.0065      0.0009      0.0255                  N12        
141   75.160208   -68.514556     11.0831      0.0208     10.1627      0.0188      9.9369      0.0208      9.7778      0.0005      9.9452      0.0008      9.7756      0.0021      9.7149      0.0020      9.7706      0.1076      9.8078      0.0228      9.9553      0.0198      9.6757      0.0276      9.4321      0.3169      9.7918      0.0105      0.0031      0.0530      9.9350      0.0140      0.0032      0.0480                  N12        
142   75.166333   -70.382833     10.1096      0.0228      9.2808      0.0247      8.9691      0.0218      9.0369      0.0004      9.0177      0.0005      8.8167      0.0013      8.6945      0.0015      7.7718      0.0148      8.8458      0.0218      8.9925      0.0188      8.4803      0.0198      7.7760      0.1002      8.8417      0.0220      0.0009      0.0725      9.0013      0.0312      0.0024      0.1120                  N12        
143   75.194250   -69.067778     10.9232      0.0247      9.9979      0.0257      9.6658      0.0198      9.4929      0.0005      9.6372      0.0007      9.4873      0.0025      9.3941      0.0018      9.1346      0.0624      9.5519      0.0228      9.6756      0.0198      9.3997      0.0276      8.9361   -999.0000      9.5255      0.0090      0.0019      0.0995      9.6415      0.0170      0.0014      0.0895                  N12        
144   75.228125   -68.274722     10.4186      0.0228      9.6519      0.0247      9.3475      0.0198      9.3326      0.0003      9.4364      0.0004      9.3066      0.0011      9.2040      0.0015      8.8327      0.0385      9.2669      0.0228      9.4565      0.0198      9.0257      0.0218      8.2729      0.1201      9.2345      0.0047      0.0017      0.0230      9.4183      0.0132      0.0028      0.0530                  N12        
145   75.241708   -68.230389     10.4430      0.0208      9.5148      0.0247      9.1602      0.0218      9.0609      0.0003      9.1438      0.0004      8.9481      0.0009   -999.0000   -999.0000   -999.0000   -999.0000      8.9918      0.0228      9.1446      0.0198      8.4171      0.0208      6.7511      0.0460      8.9660      0.0025      0.0015      0.0370      9.1245      0.0037      0.0035      0.0300                  N12        
146   75.245042   -68.085889     10.9811      0.0247     10.0888      0.0228      9.8668      0.0218      9.7115      0.0004      9.8596      0.0005      9.7050      0.0013      9.6373      0.0011      9.6216      0.0793      9.6898      0.0218      9.8725      0.0198      9.5799      0.0441      9.3357      0.2727      9.6750      0.0047      0.0014      0.0250      9.8540      0.0055      0.0021      0.0230                  N12        
147   75.398667   -68.593278     10.0784      0.0228      9.2135      0.0247      8.9467      0.0228      9.0041      0.0004      8.9764      0.0005      8.7740      0.0013      8.6691      0.0011      7.8816      0.0190      8.8358      0.0218      9.0056      0.0198      8.5711      0.0228      7.8790      0.1011      8.7990      0.0103      0.0015      0.0365      8.9627      0.0112      0.0048      0.0360                  N12        
148   75.444583   -69.115000     10.8002      0.0208      9.8116      0.0218      9.5728      0.0228      9.4001      0.0005      9.4849      0.0007      9.3071      0.0023      9.2483      0.0016      8.9738      0.0458      9.3868      0.0228      9.5294      0.0208      9.1638      0.0306      8.8969      0.2435      9.3590      0.0195      0.0028      0.0735      9.5110      0.0255      0.0031      0.0605                  N12        
149   75.518167   -68.551639     10.8632      0.0208     10.0538      0.0257      9.7968      0.0228      9.6222      0.0005      9.8017      0.0007      9.6551      0.0019      9.5783      0.0018      9.4956      0.0781      9.6477      0.0218      9.8236      0.0179      9.4748      0.0286      8.8889      0.2727      9.6105      0.0050      0.0015      0.0285      9.7858      0.0060      0.0034      0.0505                  N12        
150   75.523542   -67.138028     11.3362      0.0228     10.4288      0.0247     10.0999      0.0218      9.9590      0.0006     10.1072      0.0008      9.9629      0.0023      9.8645      0.0021      9.5187      0.0647     10.0318      0.0228     10.1386      0.0198      9.7377      0.0286      9.6838      0.3280     10.0055      0.0058      0.0012      0.0245     10.1290      0.0113      0.0033      0.0360                  N12        
151   75.539736   -70.417168      9.4793      0.0228      8.6329      0.0393      8.3420      0.0228      8.2491      0.0003      8.9003      0.0015      8.0624      0.0010      7.9190      0.0008      6.5000      0.0055      8.2118      0.0218      8.3485      0.0198      7.7367      0.0159      6.5560      0.0489      8.1282      0.0103      0.0019      0.1005      8.2610      0.0173      0.0032      0.1145          M03 Y11            
152   75.570292   -68.090028     11.2662      0.0237     10.4197      0.0276     10.1878      0.0257     10.0588      0.0004     10.2196      0.0006     10.0763      0.0017     10.0495      0.0025   -999.0000   -999.0000     10.0376      0.0218     10.1886      0.0198      9.9056      0.0325      7.9380      0.0892     10.0205      0.0035      0.0042      0.0160     10.1992      0.0060      0.0039      0.0510                  N12        
153   75.589600   -66.110500      8.9543      0.0257      8.1187      0.0412      7.7549      0.0179   -999.0000   -999.0000      7.4383      0.0002      7.3829      0.0007      6.9066      0.0004      4.9562      0.0016      7.4677      0.0335      7.5392      0.0169      6.0077      0.0100      4.8037      0.0198      7.4110      0.0610      0.0080      0.2425      7.5340      0.0340      0.0031      0.1335                          J17
154   75.594542   -68.768833     10.6852      0.0228      9.8854      0.0247      9.6578      0.0228      9.5535      0.0005      9.7161      0.0007      9.5547      0.0018      9.5134      0.0018      9.3300      0.0654      9.5477      0.0228      9.7334      0.0198      9.5059      0.0267      9.3766      0.3010      9.5213      0.0020      0.0039      0.0120      9.7027      0.0033      0.0031      0.0170                  N12        
155   75.606375   -69.133583     10.4762      0.0228      9.5819      0.0228      9.3167      0.0247      9.2848      0.0005      9.2830      0.0006      9.0998      0.0021      8.9706      0.0014      8.3255      0.0274      9.1748      0.0218      9.3185      0.0198      8.9788      0.0267      8.9548      0.2781      9.1502      0.0160      0.0022      0.0730      9.2882      0.0285      0.0019      0.0995                  N12        
156   75.617208   -68.983278     11.4703      0.0267     10.5188      0.0296     10.2398      0.0247     10.1476      0.0007     10.3440      0.0010     10.1563      0.0035     10.1133      0.0027      9.8920      0.1109     10.1597      0.0218     10.3331      0.0208     10.2470      0.0584      9.4849   -999.0000     10.1255      0.0040      0.0010      0.0210     10.3055      0.0017      0.0026      0.0210                  N12        
157   75.705292   -66.372500      9.8483      0.0228      9.0999      0.0267      8.8286      0.0228   -999.0000   -999.0000      8.8788      0.0005      8.6680      0.0012      8.5778      0.0010      7.9051      0.0205      8.7042      0.0228      8.8964      0.0188      8.4914      0.0188      7.9198      0.1075      8.6670      0.0040      0.0017      0.0340      8.8500      0.0100      0.0032      0.0500                  N12        
158   75.725708   -66.142306     11.1702      0.0228     10.3888      0.0237     10.1778      0.0208     10.0584      0.0009     10.2458      0.0009     10.0885      0.0024     10.0482      0.0025      9.8218      0.1132     10.0798      0.0218     10.2616      0.0198      9.9437      0.0354      9.2120   -999.0000     10.0520      0.0020      0.0026      0.0135     10.2460      0.0020      0.0030      0.0415                  N12        
159   75.740625   -67.414583     11.4732      0.0257     10.4838      0.0247     10.1919      0.0228     10.0015      0.0005     10.1839      0.0008      9.9906      0.0019      9.9230      0.0021      9.6638      0.0836     10.0659      0.0218     10.1773      0.0198      9.8419      0.0296      9.7345      0.3412     10.0420      0.0110      0.0034      0.0320     10.1547      0.0135      0.0026      0.0420                  N12        
160   75.759667   -68.788972     11.1251      0.0228     10.3888      0.0247     10.1578      0.0228     10.0831      0.0006     10.2277      0.0009     10.0977      0.0024     10.0184      0.0024      9.7750      0.1076     10.0667      0.0218     10.2339      0.0208     10.0119      0.0364      9.7103      0.4203     10.0335      0.0038      0.0019      0.0180     10.2055      0.0090      0.0034      0.0280                  N12        
161   75.813714   -70.294932      9.7963      0.0218      9.0047      0.0247      8.7348      0.0208   -999.0000   -999.0000      8.8327      0.0005      8.5747      0.0012      8.4272      0.0010      7.5278      0.0125      8.5638      0.0237      8.7495      0.0198      8.2008      0.0198      7.3909      0.0716      8.5482      0.0080      0.0024      0.0515      8.7355      0.0100      0.0036      0.0550          M03 Y11            
162   75.833667   -68.900722     10.2476      0.0228      9.4070      0.0247      9.1349      0.0228   -999.0000   -999.0000      9.1441      0.0005      8.9691      0.0010      8.8828      0.0014      8.7051      0.0374      8.9938      0.0218      9.2055      0.0198      8.8187      0.0208      9.0249      0.2935      8.9678      0.0092      0.0013      0.0460      9.1675      0.0180      0.0045      0.0540                  N12        
163   75.841333   -66.497000     11.2031      0.0247     10.4448      0.0276     10.1709      0.0228     10.0794      0.0006     10.2534      0.0012     10.0988      0.0023     10.0521      0.0024     10.0206      0.1156     10.0810      0.0228     10.2713      0.0198     10.0619      0.0393      9.4267   -999.0000     10.0560      0.0020      0.0020      0.0125     10.2425      0.0045      0.0016      0.0170                  N12        
164   75.878458   -70.426278     10.8442      0.0218     10.0397      0.0267      9.7939      0.0218      9.6443      0.0005      9.8386      0.0010      9.6858      0.0021      9.6178      0.0019      9.5226      0.0883      9.6599      0.0228      9.8524      0.0198      9.5977      0.0306      9.6317      0.4016      9.6327      0.0020      0.0016      0.0210      9.8260      0.0062      0.0039      0.0205                  N12        
165   75.891000   -70.677722     11.1982      0.0247     10.2678      0.0257      9.9629      0.0228      9.8808      0.0006     10.0282      0.0011      9.8115      0.0022      9.8270      0.0021      9.6925      0.0945      9.8978      0.0228     10.0457      0.0198      9.8009      0.0325      9.8179   -999.0000      9.8660      0.0067      0.0020      0.0250     10.0140      0.0130      0.0026      0.0375                  N12        
166   75.905500   -66.298917     11.2381      0.0227     10.4858      0.0276     10.2627      0.0228     10.1605      0.0008     10.3162      0.0009     10.1785      0.0024     10.1345      0.0024      9.7646      0.1045     10.1630      0.0228     10.3627      0.0198     10.1428      0.0364      9.1321   -999.0000     10.1360      0.0035      0.0026      0.0125     10.3310      0.0050      0.0029      0.0180                  N12        
167   76.020954   -70.379563      9.1814      0.0237      8.4466      0.0412      8.1317      0.0306   -999.0000   -999.0000      8.3118      0.0004      7.9416      0.0009      7.7696      0.0007      6.1182      0.0044      7.9928      0.0247      8.1544      0.0198      7.3457      0.0159      6.1149      0.0383      7.9690      0.0205      0.0022      0.0845      8.1315      0.0263      0.0046      0.0885          M03 Y11 N12        
168   76.030958   -66.445250     10.6652      0.0228      9.8931      0.0247      9.6499      0.0228      9.5272      0.0005      9.6968      0.0011      9.5585      0.0018      9.4839      0.0018      9.3598      0.0674      9.5237      0.0228      9.7177      0.0198      9.4799      0.0315      9.3148      0.3427      9.5060      0.0040      0.0052      0.0215      9.7015      0.0015      0.0039      0.0535                  N12     J17
169   76.037375   -68.839250     11.0643      0.0218     10.2548      0.0208     10.0259      0.0228      9.8881      0.0005     10.0622      0.0008      9.9173      0.0021      9.8739      0.0022   -999.0000   -999.0000      9.8936      0.0218     10.0806      0.0188      9.8637      0.0393      9.0937      0.2523      9.8885      0.0045      0.0019      0.0310     10.0620      0.0035      0.0024      0.0210                  N12        
170   76.039417   -69.133667     11.3593      0.0208     10.4557      0.0247     10.0219      0.0228      9.7988      0.0008      9.9714      0.0007      9.7710      0.0015      9.6210      0.0023      8.8917      0.0451      9.8648      0.0218     10.0082      0.0198      9.2548      0.0344      8.1080      0.1414      9.8475      0.0250      0.0035      0.0990      9.9827      0.0180      0.0028      0.0820                  N12        
171   76.040897   -70.204907      9.4793      0.0237      8.6958      0.0393      8.4098      0.0247   -999.0000   -999.0000      8.4492      0.0004      8.2329      0.0010      8.1002      0.0008      7.9135      0.0168      8.2715      0.0228      8.4295      0.0198      8.1239      0.0208      8.4949      0.1844      8.2698      0.0295      0.0020      0.0965      8.4245      0.0310      0.0036      0.1155          M03 Y11            
172   76.046100   -66.438000     10.3228      0.0237      9.5298      0.0247      9.2766      0.0247      9.2756      0.0004      9.3312      0.0008      9.1380      0.0014      9.0008      0.0013      8.4132      0.0281      9.0248      0.0218      9.2025      0.0198      8.7947      0.0228      8.1450      0.1449      9.0062      0.0120      0.0013      0.0360      9.1850      0.0180      0.0048      0.0680                          J17
173   76.058805   -67.270660      8.0242      0.0228      7.2080      0.0267      6.8012      0.0218      6.5958      0.0001   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000      3.4757      0.0005      6.3558      0.0809      6.1694      0.0325      4.4208      0.0149      3.3898      0.0179      5.9318      0.0895      0.0214      0.5565      6.0235      0.0343      0.0136      0.2805              Y11         J17
174   76.098708   -67.839194     11.2603      0.0208     10.3888      0.0247     10.1089      0.0228      9.9479      0.0007     10.1397      0.0008      9.9358      0.0023      9.8876      0.0015      9.6088      0.0898      9.9966      0.0228     10.1293      0.0198      9.9247      0.0364     10.1229   -999.0000      9.9767      0.0067      0.0014      0.0255     10.1205      0.0090      0.0038      0.0450                  N12        
175   76.104042   -68.553139     10.7062      0.0228      9.9066      0.0247      9.6319      0.0247      9.4647      0.0004      9.6917      0.0007      9.5075      0.0017      9.4390      0.0015      9.3682      0.0590      9.4907      0.0228      9.6926      0.0208      9.5817      0.0603      9.1952   -999.0000      9.4657      0.0025      0.0024      0.0225      9.6585      0.0060      0.0007      0.0350                  N12        
176   76.116292   -67.818222     10.1324      0.0208      9.3079      0.0237      9.0320      0.0228   -999.0000   -999.0000      9.2480      0.0007      8.9160      0.0014      8.8027      0.0009      8.1959      0.0248      8.9558      0.0228      9.1374      0.0198      8.7050      0.0208      8.2089      0.1048      8.9198      0.0087      0.0013      0.0380      9.1077      0.0055      0.0034      0.0365                  N12        
177   76.136500   -66.347361     10.1194      0.0208      9.2907      0.0257      8.9831      0.0228   -999.0000   -999.0000      9.0062      0.0005      8.7713      0.0012      8.7163      0.0011      8.1908      0.0239      8.8339      0.0218      8.9715      0.0188      8.6104      0.0198      8.1580      0.1237      8.8260      0.0220      0.0022      0.0805      8.9630      0.0210      0.0031      0.0640                  N12        
178   76.140750   -68.106528     11.0342      0.0218     10.2337      0.0257     10.0118      0.0247      9.8794      0.0005     10.0158      0.0008      9.9060      0.0018      9.8297      0.0020   -999.0000   -999.0000      9.8707      0.0218     10.0438      0.0198      9.2907      0.0237      7.5979      0.0744      9.8537      0.0040      0.0029      0.0130     10.0285      0.0065      0.0019      0.0270                  N12        
179   76.168458   -67.855000     10.8263      0.0208      9.9686      0.0237      9.7028      0.0247      9.8101      0.0007      9.8210      0.0007      9.5257      0.0019   -999.0000   -999.0000      9.2294      0.0650      9.5337      0.0227      9.7003      0.0198      8.9658      0.0257      7.7939      0.0800      9.5225      0.0058      0.0026      0.0275      9.6945      0.0110      0.0023      0.0345                  N12        
180   76.174095   -70.710382      9.1982      0.0228      8.3997      0.0286      8.0487      0.0306      7.8896      0.0002   -999.0000   -999.0000      7.6588      0.0008      7.4011      0.0006      5.4093      0.0022      8.0339      0.0228      8.1555      0.0198      7.0227      0.0149      5.5169      0.0306      7.9713      0.0370      0.0028      0.1675      8.0708      0.0577      0.0034      0.1675          M03 Y11 N12        
181   76.213458   -69.085056     10.7182      0.0257      9.7870      0.0277      9.4643      0.0286      9.6114      0.0081      9.4041      0.0005      9.2418      0.0011      9.1507      0.0017   -999.0000   -999.0000      8.9907      0.0198      9.0294      0.0188      8.4528      0.0247      7.4428      0.0929   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000                  N12        
182   76.215250   -69.041194     11.0212      0.0228     10.1747      0.0208      9.9708      0.0276      9.7850      0.0007      9.9643      0.0007      9.8364      0.0016      9.7478      0.0023      9.3691      0.0675      9.8187      0.0228      9.9836      0.0198      9.8298      0.0697      9.6800   -999.0000      9.7850      0.0035      0.0030      0.0160      9.9588      0.0058      0.0026      0.0220                  N12        
183   76.224667   -68.032917     11.1463      0.0237     10.4327      0.0257     10.2119      0.0247     10.0785      0.0005     10.2337      0.0009     10.1186      0.0020     10.0274      0.0022   -999.0000   -999.0000     10.0810      0.0228     10.2697      0.0198     10.2127      0.0527      8.5779      0.1640     10.0530      0.0025      0.0020      0.0105     10.2350      0.0093      0.0018      0.0240                  N12        
184   76.225852   -70.555205      9.5070      0.0228      8.6888      0.0237      8.4239      0.0208      8.4362      0.0003   -999.0000   -999.0000      8.2594      0.0011      8.1005      0.0008      7.8563      0.0192      8.2989      0.0228      8.4455      0.0198      8.0429      0.0179      7.7899      0.0828      8.2765      0.0155      0.0026      0.0520      8.4275      0.0175      0.0030      0.0590          M03 Y11 N12        
185   76.243292   -70.627333     10.1772      0.0228      9.3135      0.0247      9.0625      0.0247      9.0412      0.0004      9.2852      0.0010      8.9136      0.0015      8.7271      0.0012      7.8733      0.0183      8.9198      0.0218      9.1034      0.0198      8.5611      0.0198      7.8940      0.1057      8.8865      0.0145      0.0030      0.0530      9.0747      0.0122      0.0025      0.0450                  N12        
186   76.262625   -69.308556      9.3802      0.0228      8.5398      0.0218      8.2848      0.0228   -999.0000   -999.0000      8.2651      0.0003      7.9303      0.0006      7.9019      0.0010      7.3099      0.0103      8.1285      0.0228      8.2505      0.0198      7.8390      0.0169      7.3849      0.0641      8.0935      0.0150      0.0025      0.0665      8.2165      0.0155      0.0045      0.0930                  N12        
187   76.291645   -70.667688      9.4432      0.0228      8.6668      0.0393      8.4027      0.0218      8.3365      0.0003      9.0514      0.0021      8.3264      0.0011      8.1148      0.0009      7.7899      0.0184      8.2559      0.0296      8.4275      0.0286      8.0289      0.0208      7.7670      0.1066      8.2020      0.0292      0.0021      0.0810      8.3637      0.0272      0.0043      0.1020          M03 Y11            
188   76.305042   -70.706000      9.9481      0.0208      9.1916      0.0247      8.9436      0.0247      8.9290      0.0004      8.9453      0.0009      8.7445      0.0013      8.5864      0.0011      7.6368      0.0160      8.7858      0.0228      8.9744      0.0198      8.3446      0.0179      7.6069      0.0911      8.7610      0.0093      0.0026      0.0380      8.9450      0.0082      0.0024      0.0470                  N12        
189   76.309542   -66.314750     10.4047      0.0208      9.6389      0.0237      9.3359      0.0208      9.2816      0.0004      9.4353      0.0006      9.2484      0.0020      9.1332      0.0019      8.4986      0.0314      9.2488      0.0218      9.4315      0.0198      8.9867      0.0218      8.4949      0.1691      9.2280      0.0070      0.0011      0.0290      9.4040      0.0130      0.0037      0.0360                  N12        
190   76.357792   -68.332556     11.3392      0.0218     10.5957      0.0208     10.3037      0.0208     10.2044      0.0005     10.4011      0.0009     10.2549      0.0023     10.1740      0.0027     10.0545      0.0961     10.1986      0.0228     10.4338      0.0198     10.1689      0.0383      9.8037   -999.0000     10.1795      0.0030      0.0034      0.0165     10.4120      0.0047      0.0024      0.0345                  N12        
191   76.380333   -69.211222     11.4892      0.0208     10.5777      0.0218     10.2918      0.0208     10.1379      0.0008     10.3194      0.0008     10.1496      0.0018     10.0940      0.0030      9.6057      0.0811     10.1617      0.0228     10.3068      0.0188      9.9129      0.0344      9.4321      0.3377     10.1403      0.0118      0.0023      0.0610     10.2885      0.0065      0.0033      0.0660                  N12        
192   76.389733   -70.563002      8.8423      0.0267      8.0217      0.0325      7.6578      0.0257      7.3822      0.0002   -999.0000   -999.0000      7.0130      0.0006      6.5102      0.0004      4.0109      0.0008      7.2208      0.0373      7.1433      0.0198      5.3089      0.0139      3.8718      0.0198      7.2205      0.1415      0.0089      0.4270      7.1612      0.0590      0.0033      0.2080          M03 Y11         J17
193   76.413917   -70.645722     10.3706      0.0208      9.6496      0.0237      9.3921      0.0208      9.2884      0.0005      9.4278      0.0009      9.2522      0.0017      9.0969      0.0015      8.2971      0.0290      9.2488      0.0218      9.4274      0.0198      8.9107      0.0218      8.4658      0.1605      9.2250      0.0068      0.0051      0.0230      9.4035      0.0090      0.0063      0.0255                  N12        
194   76.449708   -68.486667     11.0943      0.0218     10.2958      0.0237     10.0329      0.0208      9.9271      0.0006     10.0513      0.0008      9.9305      0.0021      9.8732      0.0021   -999.0000   -999.0000      9.9048      0.0228     10.0826      0.0198     10.0216      0.0470      9.5971   -999.0000      9.8793      0.0008      0.0012      0.0060     10.0585      0.0030      0.0029      0.0210                  N12        
195   76.486300   -70.589963      9.2481      0.0208      8.4596      0.0374      8.1338      0.0257      7.9617      0.0002   -999.0000   -999.0000      7.5414      0.0008      7.1484      0.0005      4.9983      0.0016      7.9228      0.0237      7.9490      0.0198      6.3278      0.0149      5.0399      0.0257      7.8297      0.0427      0.0042      0.2265      7.8457      0.0463      0.0031      0.1705          M03 Y11 N12        
196   76.495647   -70.487290      9.5832      0.0208      8.8257      0.0431      8.4919      0.0228      8.3679      0.0003      9.0467      0.0012      8.2413      0.0011      8.0932      0.0008      6.4165      0.0046      8.3561      0.0228      8.4814      0.0198      7.7539      0.0179      6.4087      0.0450      8.3328      0.0097      0.0018      0.0460      8.4712      0.0107      0.0031      0.0610          M03 Y11            
197   76.498117   -70.803169      9.4971      0.0228      8.7347      0.0431      8.3349      0.0228      7.7467      0.0002   -999.0000   -999.0000      7.4493      0.0007      6.9491      0.0005      4.5674      0.0012      7.7037      0.0296      7.7284      0.0198      6.0341      0.0159      4.6080      0.0237      7.7150      0.0505      0.0035      0.2190      7.6845      0.0488      0.0028      0.1425          M03 Y11 N12        
198   76.506042   -70.568944     11.0852      0.0237     10.3317      0.0277     10.0548      0.0228      9.9885      0.0006     10.1466      0.0011      9.9794      0.0024      9.9355      0.0022      9.5100      0.0883      9.9259      0.0228     10.1152      0.0198      9.9167      0.0315      9.2622   -999.0000      9.9047      0.0035      0.0023      0.0130     10.0935      0.0073      0.0017      0.0300                  N12        
199   76.526292   -67.415583     11.4481      0.0218     10.5598      0.0218     10.2578      0.0247     10.0527      0.0006     10.2210      0.0010     10.0483      0.0023      9.9708      0.0018      9.9132      0.1055     10.1666      0.0228     10.2885      0.0198      9.9977      0.0296      9.6570      0.3011     10.1300      0.0250      0.0027      0.0950     10.2555      0.0258      0.0028      0.1160                  N12        
200   76.538708   -69.115639     11.4373      0.0208     10.5608      0.0247     10.2549      0.0208     10.1144      0.0008     10.2812      0.0008     10.1260      0.0018     10.0881      0.0028   -999.0000   -999.0000     10.1480      0.0228     10.3118      0.0198     10.0439      0.0393      9.5252      0.3421     10.1122      0.0050      0.0024      0.0305     10.2860      0.0110      0.0031      0.0425                  N12        
201   76.651730   -70.544063      9.8255      0.0208      9.0418      0.0247      8.7699      0.0218      8.8198      0.0004   -999.0000   -999.0000      8.4810      0.0012      8.2070      0.0009      6.0182      0.0035      8.5591      0.0228      8.6394      0.0208      7.4538      0.0159      6.0608      0.0374      8.5485      0.0475      0.0021      0.1925      8.6192      0.0390      0.0029      0.1885          M03 Y11            
202   76.653792   -68.279306     11.4043      0.0228     10.5548      0.0247     10.2918      0.0227     10.1997      0.0005     10.3726      0.0009     10.1926      0.0021     10.1297      0.0026      9.7685      0.0557     10.1488      0.0218     10.3435      0.0179      9.8508      0.0286      9.2291      0.2649     10.1355      0.0062      0.0027      0.0250     10.3182      0.0022      0.0022      0.0180                  N12        
203   76.664292   -68.358528     10.0014      0.0208      9.2038      0.0237      8.8931      0.0228      8.8971      0.0003      8.9049      0.0005      8.6583      0.0010      8.2786      0.0009      6.9472      0.0056      8.7868      0.0228      8.9035      0.0198      7.8560      0.0188      6.9817      0.0508      8.7085      0.0225      0.0025      0.1335      8.8165      0.0355      0.0041      0.1550                  N12        
204   76.720167   -68.686750     11.4862      0.0277     10.7128      0.0286     10.3159      0.0276      9.3733      0.0004      9.6639      0.0007      9.0397      0.0014      8.9596      0.0012      7.3250      0.0111      9.6308      0.0218      9.2794      0.0198      7.8117      0.0169      6.7708      0.0489   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000                  N12        
205   76.773682   -70.545627      8.1373      0.0247      7.4027      0.0393      7.0639      0.0335      6.8193      0.0001   -999.0000   -999.0000      6.7512      0.0005      6.5689      0.0004      4.8738      0.0014      6.8608      0.0575      7.0027      0.0198      6.0629      0.0149      4.9859      0.0296      6.5400      0.0693      0.0113      0.4495      7.0185      0.0290      0.0041      0.1635          M03 Y11            
206   76.785792   -68.505694     10.9882      0.0208     10.1217      0.0247      9.8859      0.0208      9.7702      0.0005      9.9242      0.0007      9.7888      0.0020      9.7053      0.0019      9.5962      0.0823      9.7808      0.0228      9.9547      0.0188      9.6947      0.0383      9.8889   -999.0000      9.7535      0.0065      0.0030      0.0270      9.9277      0.0083      0.0028      0.0385                  N12        
207   76.878000   -68.792972     11.3163      0.0208     10.4988      0.0218     10.2539      0.0208     10.1677      0.0006     10.3473      0.0009     10.1580      0.0024     10.1301      0.0025   -999.0000   -999.0000     10.1699      0.0228     10.3574      0.0198     10.0407      0.0489      9.4938      0.3954     10.1370      0.0010      0.0030      0.0160     10.3237      0.0090      0.0023      0.0255                  N12        
208   76.885651   -70.651219      9.3903      0.0257      8.4388      0.0325      8.0377      0.0169      7.6494      0.0002   -999.0000   -999.0000      7.4279      0.0007   -999.0000   -999.0000      4.6657      0.0011      7.8348      0.0267      7.7951      0.0198      5.9446      0.0149      4.5533      0.0228      7.6108      0.0733      0.0053      0.3380      7.6508      0.0625      0.0016      0.2150          M03 Y11            
209   76.902208   -69.125722     11.5103      0.0208     10.5768      0.0208     10.3029      0.0208     10.2081      0.0008     10.3650      0.0008     10.1735      0.0018     10.0936      0.0031      9.5983      0.0855     10.2276      0.0228     10.3548      0.0198      9.8559      0.0451      9.2349      0.3102     10.2108      0.0122      0.0017      0.0770     10.3447      0.0075      0.0034      0.0910                  N12        
210   76.921958   -67.928833     10.2519      0.0237      9.3590      0.0208      9.0896      0.0188      9.0564      0.0003      9.1087      0.0005      8.9036      0.0012      8.7475      0.0011      8.0067      0.0131      8.8618      0.0208      9.0455      0.0188      8.4974      0.0178      7.8970      0.0791      8.9155      0.0125      0.0024      0.0990      9.0660      0.0208      0.0030      0.0835                  N12        
211   76.944708   -68.492028     10.4647      0.0257      9.6839      0.0286      9.4233      0.0208      9.3305      0.0004      9.5088      0.0006      9.3462      0.0016      9.2927      0.0015      9.0127      0.0419      9.1178      0.0218      9.3216      0.0188      8.8448      0.0276      7.6739      0.0763      9.1550      0.0025      0.0028      0.0085      9.3383      0.0085      0.0028      0.0565                  N12        
212   77.118167   -69.280917     11.5622      0.0228     10.6038      0.0237     10.2278      0.0188     10.0366      0.0005     10.1896      0.0011     10.0190      0.0019      9.9572      0.0027   -999.0000   -999.0000     10.1400      0.0228     10.2544      0.0208      9.7288      0.0354      9.1799      0.3206     10.1095      0.0087      0.0034      0.0775     10.2140      0.0097      0.0035      0.0835                  N12        
213   77.132500   -68.893667     11.0032      0.0218     10.1638      0.0237      9.9048      0.0237      9.7142      0.0005      9.9287      0.0007      9.7619      0.0020      9.6939      0.0020      9.3725      0.0719      9.7828      0.0208      9.9688      0.0188     10.3560      0.0631      9.5927   -999.0000      9.7420      0.0045      0.0024      0.0380      9.9147      0.0060      0.0016      0.0540                  N12        
214   77.183958   -69.033222     11.1783      0.0237     10.4048      0.0247     10.2018      0.0247     10.0906      0.0005     10.2144      0.0009     10.1040      0.0019     10.0771      0.0023   -999.0000   -999.0000     10.0719      0.0228     10.2633      0.0198      9.6918      0.0594      7.8388      0.1120     10.0483      0.0060      0.0032      0.0165     10.2380      0.0020      0.0028      0.0430                  N12        
215   77.298125   -72.176889     11.0402      0.0228     10.2937      0.0218      9.9058      0.0188      9.7876      0.0010      9.9796      0.0008      9.7327      0.0028      9.3281      0.0016      7.1120      0.0096      9.7317      0.0228      9.9836      0.0198      8.6834      0.0227      7.2437      0.0716      9.6822      0.0068      0.0024      0.0500      9.9440      0.0142      0.0042      0.0650                  N12        
216   77.298958   -71.385972     11.0643      0.0218     10.1807      0.0208      9.9858      0.0208      9.8310      0.0007     10.0425      0.0012      9.8820      0.0021      9.8418      0.0021      9.7764      0.1098      9.8558      0.0228     10.0333      0.0198      9.7488      0.0286      9.1427   -999.0000      9.8227      0.0052      0.0024      0.0160     10.0010      0.0108      0.0021      0.0295                  N12        
217   77.310500   -68.496917     11.8431      0.0208     10.7517      0.0218     10.2438      0.0208      9.8909      0.0005      9.9661      0.0007      9.7733      0.0018      9.6480      0.0024   -999.0000   -999.0000      9.9007      0.0228      9.9987      0.0198      8.1398      0.0267      4.9259      0.0276      9.8752      0.0087      0.0023      0.0270      9.9715      0.0065      0.0029      0.0405                  N12        
218   77.348333   -69.178806     11.0143      0.0208     10.2058      0.0247      9.9108      0.0208      9.7949      0.0004      9.9708      0.0007      9.7864      0.0016      9.7579      0.0016   -999.0000   -999.0000      9.7857      0.0218      9.9942      0.0198      9.6699      0.0441      9.4625   -999.0000      9.7592      0.0040      0.0007      0.0310      9.9720      0.0070      0.0035      0.0320                  N12        
219   77.350958   -68.789944     11.1072      0.0218     10.1747      0.0218      9.8938      0.0188      9.7646      0.0005      9.9785      0.0007   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000      9.7609      0.0218      9.9184      0.0188      8.5547      0.0383      7.4639      0.1102      9.7457      0.0050      0.0016      0.0380      9.8990      0.0050      0.0034      0.0250                  N12        
220   77.361917   -70.172194     10.9253      0.0208     10.1867      0.0267      9.8709      0.0208      9.7516      0.0005      9.9338      0.0007      9.7634      0.0019      9.6823      0.0018      9.0794      0.0445      9.7317      0.0228      9.9073      0.0188      9.5568      0.0267      8.6458      0.1475      9.7270      0.0168      0.0058      0.0460      9.8955      0.0217      0.0031      0.0520                  N12        
221   77.367843   -68.797713     10.0595      0.0218      9.1148      0.0218      8.6779      0.0188      8.3175      0.0002      8.4193      0.0003      7.9390      0.0008      8.0408      0.0012      6.4850      0.0057      8.5807      0.0218      8.2334      0.0198      7.7139      0.0267      8.4408      0.3273   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000              Y11            
222   77.431671   -65.366457      8.8432      0.0208      8.0847      0.0479      7.7129      0.0306      7.4057      0.0001      7.3618      0.0002      7.0448      0.0005      6.4928      0.0003      4.1177      0.0010      7.2609      0.0364      7.2275      0.0198      5.4857      0.0149      4.1217      0.0208      7.1260      0.0825      0.0174      0.3350      7.1810      0.0300      0.0029      0.1330              Y11            
223   77.455000   -69.212472     11.5353      0.0208     10.5628      0.0237     10.2767      0.0247     10.0616      0.0005     10.2962      0.0012     10.0277      0.0018     10.0158      0.0027   -999.0000   -999.0000     10.0927      0.0218     10.2083      0.0198     10.4970   -999.0000      9.0621   -999.0000     10.0730      0.0060      0.0023      0.0330     10.2045      0.0132      0.0024      0.0520                  N12        
224   77.535000   -70.497889     10.9743      0.0228     10.2657      0.0257      9.9858      0.0208      9.9410      0.0005     10.0828      0.0008      9.9095      0.0027      9.8850      0.0019     10.0222      0.1279      9.9077      0.0218     10.1033      0.0198      9.8689      0.0286      9.2027   -999.0000      9.8848      0.0037      0.0034      0.0200     10.0730      0.0043      0.0030      0.0305                  N12        
225   77.557250   -69.465722     11.0943      0.0257     10.3857      0.0237     10.1089      0.0247      9.8380      0.0007      9.9057      0.0005      9.6986      0.0015   -999.0000   -999.0000      7.1088      0.0082      9.7958      0.0218      9.8747      0.0198      8.0178      0.0286      6.4978      0.0631      9.8085      0.0155      0.0025      0.1430      9.9050      0.0205      0.0031      0.1990                  N12        
226   77.636750   -67.127222     10.6682      0.0218      9.8497      0.0247      9.5768      0.0208      9.4711      0.0005      9.6670      0.0007      9.5118      0.0018      9.4481      0.0016      9.3853      0.0505      9.4528      0.0228      9.6497      0.0198      9.4978      0.0508      9.4359   -999.0000      9.4250      0.0038      0.0029      0.0180      9.6188      0.0055      0.0032      0.0310                  N12        
227   77.647167   -71.312528     10.6142      0.0218      9.7791      0.0237      9.4894      0.0188   -999.0000   -999.0000      9.5127      0.0008      9.3545      0.0016      9.2677      0.0014      9.0424      0.0500      9.3548      0.0228      9.5397      0.0198      9.1947      0.0257      8.4408      0.1691      9.3375      0.0027      0.0042      0.0155      9.5255      0.0080      0.0046      0.0310                  N12        
228   77.685375   -69.797472     10.8373      0.0218      9.9666      0.0218      9.6688      0.0188      9.7165      0.0009      9.6061      0.0004      9.3814      0.0013      9.3201      0.0010      8.9453      0.0476      9.3828      0.0218      9.6483      0.0188      9.0918      0.0228      8.2838      0.1228      9.4175      0.0325      0.0030      0.1195      9.6843      0.0318      0.0038      0.0995                  N12        
229   77.732208   -71.317250     10.0924      0.0208      9.2968      0.0218      9.0161      0.0208      9.4001      0.0014      9.4161      0.0009      8.8624      0.0013      8.7391      0.0011      8.0678      0.0196      8.8948      0.0228      9.0756      0.0198      8.6443      0.0198      8.0978      0.1201      8.8727      0.0095      0.0030      0.0280      9.0530      0.0120      0.0038      0.0430                  N12        
230   77.767792   -69.312972     10.2459      0.0228      9.4528      0.0257      9.2268      0.0247      9.1263      0.0003      9.3769      0.0008      9.0830      0.0012      9.0008      0.0015      8.7922      0.0306      9.0539      0.0218      9.2716      0.0188      8.8297      0.0218      8.1289      0.1219      9.0218      0.0078      0.0013      0.0310      9.2330      0.0105      0.0031      0.0500                  N12        
231   77.796083   -70.617917     11.3993      0.0208     10.5497      0.0247     10.2408      0.0218     10.1239      0.0006     10.2969      0.0009     10.1474      0.0029     10.1103      0.0021      9.9517      0.1194     10.1139      0.0228     10.2738      0.0208     10.0216      0.0306      9.5036   -999.0000     10.0945      0.0025      0.0026      0.0430     10.2680      0.0130      0.0029      0.0570                  N12        
232   77.799375   -67.066444     10.9153      0.0237     10.0518      0.0276      9.8148      0.0257      9.6293      0.0005      9.8103      0.0007      9.6537      0.0019      9.5873      0.0018      9.4000      0.0451      9.6239      0.0218      9.7923      0.0198      9.5527      0.0286      9.1067      0.2274      9.5975      0.0015      0.0022      0.0190      9.7750      0.0075      0.0044      0.0300                  N12        
233   77.850875   -67.681111     11.3002      0.0228     10.4217      0.0247     10.1248      0.0198     10.0254      0.0006     10.1918      0.0009     10.0162      0.0022      9.9933      0.0026   -999.0000   -999.0000     10.0667      0.0228     10.2386      0.0208      9.9889      0.0325      9.6858      0.3221     10.0375      0.0030      0.0012      0.0150     10.2070      0.0038      0.0028      0.0320                  N12        
234   77.909583   -72.015833     11.1133      0.0228     10.3138      0.0267     10.1139      0.0228      9.9620      0.0008     10.1591      0.0009     10.0200      0.0031      9.9757      0.0023      9.7891      0.1144      9.9738      0.0228     10.1538      0.0198      9.9977      0.0364      9.2452      0.3580      9.9467      0.0015      0.0027      0.0080     10.1278      0.0078      0.0034      0.0210                  N12        
235   77.914042   -71.222194      9.9295      0.0237      9.1376      0.0267      8.8715      0.0228   -999.0000   -999.0000      9.1699      0.0010      8.6019      0.0011      8.4974      0.0010      7.9916      0.0205      8.6302      0.0228      8.7705      0.0198      8.3589      0.0179      7.9039      0.1084      8.6130      0.0245      0.0050      0.1230      8.7440      0.0280      0.0064      0.1390                  N12        
236   78.057958   -66.575139     11.0732      0.0228     10.1338      0.0247      9.9038      0.0247      9.7606      0.0005      9.9146      0.0009      9.7173      0.0019      9.7002      0.0018      9.5051      0.0876      9.8297      0.0228      9.9675      0.0198      9.6518      0.0277      9.8769      0.4235      9.7920      0.0080      0.0008      0.0635      9.9355      0.0170      0.0032      0.0640                  N12        
237   78.101917   -70.595028     11.3371      0.0257     10.4208      0.0247     10.0529      0.0257      9.8538      0.0005     10.0195      0.0008      9.8380      0.0027      9.7609      0.0020      9.0042      0.0535      9.8409      0.0218      9.9817      0.0198      9.1627      0.0267      7.6339      0.0818      9.8265      0.0040      0.0034      0.0345      9.9802      0.0063      0.0026      0.0445                  N12        
238   78.102542   -68.955750     11.3052      0.0208     10.3728      0.0208      9.9919      0.0208      9.7847      0.0004     10.0482      0.0009      9.8092      0.0017      9.7108      0.0020   -999.0000   -999.0000      9.9039      0.0228     10.1736      0.0198      9.5067      0.0451      8.4588      0.1861      9.8220      0.0293      0.0031      0.1780     10.0610      0.0423      0.0029      0.2080                  N12        
239   78.117417   -67.265444     10.0473      0.0237      9.2570      0.0228      8.9786      0.0228      9.0664      0.0004      8.9833      0.0005      8.8278      0.0013      8.6746      0.0011      8.5524      0.0248      8.8548      0.0218      9.0335      0.0198      8.5869      0.0198      7.9130      0.0818      8.8315      0.0127      0.0035      0.0450      9.0045      0.0090      0.0034      0.0680                  N12        
240   78.126708   -67.714139     11.3951      0.0228     10.3697      0.0208     10.0059      0.0208      9.7300      0.0005      9.9626      0.0008      9.7268      0.0019      9.5611      0.0020      9.0775      0.0364      9.7519      0.0228      9.9712      0.0198      9.5078      0.0257      9.7686      0.3397      9.7335      0.0160      0.0020      0.0815      9.9430      0.0100      0.0040      0.0860                  N12        
241   78.193167   -70.574944     11.5613      0.0228     10.6778      0.0247     10.3059      0.0208     10.0877      0.0006     10.2277      0.0008     10.0612      0.0031      9.9057      0.0022      8.9311      0.0415     10.1237      0.0218     10.2214      0.0198      9.5037      0.0325      8.7798      0.1835     10.1343      0.0082      0.0014      0.2055     10.2332      0.0248      0.0029      0.2040                  N12        
242   78.193212   -67.327190      8.7973      0.0247      8.0017      0.0325      7.6098      0.0267      7.3602      0.0002      7.0263      0.0002      6.6788      0.0005      6.1535      0.0003      3.6340      0.0006      7.5168      0.0315      7.0505      0.0198      5.1327      0.0139      3.7080      0.0208      6.9620      0.1497      0.0146      0.7955      6.9175      0.0485      0.0032      0.2320              Y11            
243   78.248667   -67.300083     10.2106      0.0228      9.3756      0.0228      9.1066      0.0188      9.1961      0.0004      9.0832      0.0005      8.9042      0.0014      8.8997      0.0012      8.8245      0.0351      9.0058      0.0218      9.1346      0.0198      9.0007      0.0228      9.8150      0.3471      8.9750      0.0055      0.0014      0.0240      9.1025      0.0075      0.0039      0.0260                  N12        
244   78.270500   -67.225389     10.1066      0.0228      9.3537      0.0228      9.0646      0.0188      9.0246      0.0004      9.1167      0.0005      8.9474      0.0014      8.8568      0.0012      8.6157      0.0227      8.9597      0.0218      9.1045      0.0198      8.8167      0.0228      8.8268      0.1536      8.9470      0.0095      0.0007      0.0540      9.1285      0.0240      0.0023      0.0840                  N12        
245   78.279542   -67.306722     10.2484      0.0228      9.4560      0.0228      9.1906      0.0208      9.1922      0.0004      9.2697      0.0006      9.0904      0.0015      9.0312      0.0013      8.7545      0.0320      9.0907      0.0218      9.2866      0.0198      8.9268      0.0208      8.3720      0.1093      9.0530      0.0060      0.0018      0.0290      9.2410      0.0095      0.0026      0.0445                  N12        
246   78.284000   -67.144917      9.8820      0.0228      9.0807      0.0218      8.7948      0.0188      8.9524      0.0004      8.8556      0.0005      8.6382      0.0012      8.5306      0.0010      7.6422      0.0122      8.6543      0.0228      8.8405      0.0198      8.4005      0.0198      7.7129      0.0781      8.6355      0.0068      0.0060      0.0405      8.8280      0.0120      0.0030      0.0440                  N12        
247   78.319917   -67.417528     10.0983      0.0237      9.2506      0.0267      8.9108      0.0188      8.9100      0.0004      8.9458      0.0005      8.7129      0.0013      8.4795      0.0010   -999.0000   -999.0000      8.7257      0.0228      8.8826      0.0198      8.0328      0.0188      7.1916      0.0603      8.7227      0.0070      0.0030      0.0430      8.8830      0.0090      0.0015      0.0440                  N12        
248   78.380458   -66.460000     10.8602      0.0247     10.0877      0.0247      9.8699      0.0228      9.7385      0.0005      9.9013      0.0010      9.7833      0.0020      9.7248      0.0019      9.5910      0.0883      9.7598      0.0218      9.9296      0.0198      9.6877      0.0286      9.9399      0.4390      9.7305      0.0025      0.0030      0.0140      9.9120      0.0050      0.0023      0.0235                  N12        
249   78.384250   -67.628583     10.9033      0.0218      9.9615      0.0208      9.6828      0.0208      9.5671      0.0005      9.7050      0.0007      9.5712      0.0018      9.4828      0.0021      9.0475      0.0538      9.5727      0.0218      9.7187      0.0198      9.3387      0.0247      8.6919      0.1431      9.5515      0.0138      0.0029      0.0610      9.6867      0.0100      0.0022      0.0480                  N12        
250   78.387000   -69.361806      9.1852      0.0208      8.4388      0.0218      8.0979      0.0169      7.9406      0.0002   -999.0000   -999.0000      7.7322      0.0006   -999.0000   -999.0000   -999.0000   -999.0000      7.8406      0.0276      7.8574      0.0198      6.5358      0.0169      4.5628      0.0315      7.7973      0.0607      0.0025      0.2005      7.8120      0.0402      0.0040      0.1415                  N12        
251   78.432875   -67.380028     10.0241      0.0228      9.2495      0.0257      8.9991      0.0208      9.0323      0.0004      9.0172      0.0005      8.8492      0.0013      8.7086      0.0011   -999.0000   -999.0000      8.8288      0.0218      9.0155      0.0188      8.5502      0.0208      7.8449      0.0892      8.8227      0.0160      0.0015      0.0460      9.0125      0.0165      0.0010      0.0505                  N12        
252   78.476500   -69.529500      9.4194      0.0218      8.5579      0.0208      8.1420      0.0208   -999.0000   -999.0000      7.5189      0.0002      7.2122      0.0005      6.4500      0.0002      4.8613      0.0015      7.7267      0.0296      7.6116      0.0179      5.7200      0.0100      4.7437      0.0228      7.6760      0.0322      0.0042      0.1150      7.6015      0.0182      0.0048      0.0460                          J17
253   78.707198   -67.455496      8.6531      0.0179      7.8038      0.0208      7.4409      0.0169      7.0937      0.0002      7.0985      0.0002   -999.0000   -999.0000   -999.0000   -999.0000      3.8765      0.0008      6.7987      0.0631      6.5694      0.0237      4.7738      0.0139      3.6480      0.0218      6.7390      0.0748      0.0094      0.3860      6.7575      0.0663      0.0062      0.4915              Y11 N12     J17
254   78.905375   -67.120083      9.4363      0.0237      8.5367      0.0257      8.2878      0.0218      8.1268      0.0003      8.7161      0.0009      8.0994      0.0010      7.9220      0.0008      6.6504      0.0065      8.1687      0.0247      8.3665      0.0198      7.6896      0.0178      6.7120      0.0451      8.1312      0.0170      0.0027      0.0670      8.3105      0.0152      0.0033      0.0840                  N12        
255   79.054667   -66.266056     11.0433      0.0208     10.1478      0.0228      9.8789      0.0247      9.7358      0.0005      9.8827      0.0008      9.7159      0.0020      9.6574      0.0018      9.4345      0.0696      9.8019      0.0228      9.9403      0.0198      9.5817      0.0277      9.3266      0.2711      9.7560      0.0140      0.0021      0.0505      9.8980      0.0200      0.0046      0.0650                  N12        
256   79.087000   -66.731000     11.2102      0.0208     10.2598      0.0247      9.9358      0.0218      9.7822      0.0008      9.8958      0.0008      9.7029      0.0020      9.6335      0.0018      9.3390      0.0734      9.7819      0.0218      9.8453      0.0188      9.3987      0.0247      9.1522      0.2673      9.8000      0.0260      0.0014      0.1040      9.8455      0.0255      0.0048      0.1035                  N12        
257   79.162250   -67.810417     11.3193      0.0208     10.4828      0.0228     10.2627      0.0208     10.1383      0.0006     10.2898      0.0009     10.1588      0.0030     10.1364      0.0030      9.9772      0.1279     10.1516      0.0228     10.3246      0.0198     10.0887      0.0335      9.4062   -999.0000     10.1210      0.0012      0.0022      0.0070     10.2900      0.0015      0.0034      0.0300                  N12        
258   79.241250   -69.574472     10.0953      0.0228      9.3135      0.0208      9.0639      0.0228      9.1471      0.0002      9.1657      0.0004      8.9633      0.0016      8.8804      0.0009   -999.0000   -999.0000      8.9438      0.0228      9.1743      0.0198      8.2914      0.0188      6.6977      0.0441      8.9360      0.0047      0.0030      0.0275      9.1483      0.0035      0.0025      0.0155                  N12        
259   79.287434   -69.539210      9.0291      0.0267      8.1828      0.0267      7.8439      0.0218      7.5727      0.0001      7.6725      0.0002   -999.0000   -999.0000      6.6700      0.0003      4.2520      0.0011      7.5489      0.0306      7.5623      0.0198      5.5635      0.0159      4.1799      0.0237      7.6015      0.0435      0.0028      0.3095      7.5975      0.0233      0.0054      0.1460          M03 Y11            
260   79.390208   -69.156556     10.0660      0.0208      9.1977      0.0237      8.8896      0.0208      8.9408      0.0003      9.0664      0.0008      8.7544      0.0010      8.6425      0.0011      7.9307      0.0201      8.7638      0.0228      8.9516      0.0198      8.4854      0.0218      8.2200      0.1423      8.7430      0.0115      0.0025      0.0500      8.9337      0.0153      0.0053      0.0690                  N12        
261   79.395000   -69.021056     11.2322      0.0208     10.3667      0.0247     10.0719      0.0218      9.9520      0.0005     10.1146      0.0012      9.9448      0.0018      9.8599      0.0022   -999.0000   -999.0000      9.9707      0.0218     10.1372      0.0208      9.2838      0.0650      7.8889      0.1527      9.9290      0.0065      0.0014      0.0490     10.0985      0.0122      0.0039      0.0525                  N12        
262   79.430958   -69.570861     10.1999      0.0208      9.4107      0.0237      9.1497      0.0247      9.0819      0.0002      9.1792      0.0004      8.9765      0.0016      8.7851      0.0008      8.0002      0.0202      8.8678      0.0208      9.1255      0.0188      8.6104      0.0228      8.0199      0.0966      8.9915      0.0100      0.0024      0.1610      9.1970      0.0140      0.0044      0.1430                  N12        
263   79.462750   -68.409611     10.9663      0.0228     10.1767      0.0237      9.9818      0.0228      9.8951      0.0009     10.0282      0.0008      9.9069      0.0028      9.8213      0.0022      9.6345      0.0679      9.8657      0.0218     10.0543      0.0198      9.7788      0.0306      9.3329      0.3086      9.8500      0.0030      0.0037      0.0260     10.0345      0.0070      0.0047      0.0260                  N12        
264   79.484786   -69.673710      9.7163      0.0208      8.8898      0.0228      8.5949      0.0228      8.5429      0.0002      8.6642      0.0003      8.4435      0.0011      8.2664      0.0006      6.6164      0.0059      8.4278      0.0228      8.6254      0.0198      7.9766      0.0188      7.1561      0.0669      8.4027      0.0230      0.0016      0.0740      8.5980      0.0175      0.0036      0.0840          M03 Y11 N12        
265   79.489292   -68.144778      9.6433      0.0228      8.8758      0.0247      8.5418      0.0208   -999.0000   -999.0000      8.6086      0.0004      8.3613      0.0014      8.1987      0.0008      7.7228      0.0090      8.4906      0.0228      8.6365      0.0198      8.2200      0.0188      7.8179      0.0865      8.4140      0.0303      0.0015      0.1195      8.5883      0.0255      0.0030      0.1210                  N12        
266   79.518000   -69.585889     10.2139      0.0208      9.4325      0.0228      9.1791      0.0228      9.0851      0.0002      9.1640      0.0004      8.9223      0.0015      8.6584      0.0008      7.3441      0.0128      9.0087      0.0228      9.1764      0.0198      8.3268      0.0237      7.5629      0.0800      8.9947      0.0197      0.0033      0.0785      9.1685      0.0315      0.0040      0.0975                  N12        
267   79.558167   -68.936111     10.8423      0.0247      9.9821      0.0257      9.6989      0.0218      9.5677      0.0004      9.6940      0.0009      9.5417      0.0015      9.4673      0.0016   -999.0000   -999.0000      9.5558      0.0208      9.7177      0.0188      9.4497      0.0257      9.3527      0.3206      9.5540      0.0125      0.0022      0.0465      9.7110      0.0200      0.0033      0.0470                  N12        
268   79.570083   -69.532306     10.7602      0.0228      9.8931      0.0218      9.6578      0.0228      9.5573      0.0003      9.7245      0.0005      9.5367      0.0020   -999.0000   -999.0000   -999.0000   -999.0000      9.3948      0.0208      9.6483      0.0188      8.9468      0.0383      7.7210      0.1361      9.4763      0.0037      0.0051      0.1155      9.6890      0.0110      0.0028      0.0935                  N12        
269   79.585042   -66.554889     11.0472      0.0228     10.1297      0.0237      9.8378      0.0228      9.6877      0.0008      9.8762      0.0008      9.6971      0.0020      9.6767      0.0019      9.1856      0.0527      9.7227      0.0228      9.8764      0.0198      9.5009      0.0237      8.7840      0.1751      9.7035      0.0105      0.0023      0.0310      9.8660      0.0095      0.0018      0.0360                  N12        
270   79.620458   -69.756500     10.2605      0.0237      9.4618      0.0257      9.2429      0.0247      9.1620      0.0002      9.3728      0.0004      9.1345      0.0015      9.0660      0.0010   -999.0000   -999.0000      9.1048      0.0228      9.2935      0.0198      9.0088      0.0247      9.1148      0.2102      9.0785      0.0022      0.0021      0.0170      9.2755      0.0038      0.0003      0.0290                  N12        
271   79.626667   -69.606056     10.3056      0.0228      9.5478      0.0267      9.2926      0.0247      9.1622      0.0002      9.3128      0.0004      9.1256      0.0015      8.9355      0.0009   -999.0000   -999.0000      9.0988      0.0228      9.2745      0.0198      8.8738      0.0479      9.5421   -999.0000      9.0755      0.0032      0.0020      0.0230      9.2643      0.0097      0.0043      0.0390                  N12        
272   79.627917   -68.107667      9.3084      0.0228      8.5689      0.0237      8.2440      0.0228   -999.0000   -999.0000      8.2180      0.0003      8.1918      0.0018      7.5648      0.0006      6.3158      0.0041      7.9699      0.0237      8.0533      0.0198      7.3407      0.0169      6.3558      0.0383      7.9515      0.0437      0.0022      0.1625      8.0405      0.0350      0.0030      0.1620                  N12        
273   79.663917   -69.695278     10.6163      0.0228      9.8269      0.0247      9.5689      0.0247      9.4409      0.0003      9.5960      0.0005      9.4704      0.0017      9.3836      0.0011   -999.0000   -999.0000      9.4397      0.0228      9.6465      0.0198      9.1998      0.0286      7.6079      0.0874      9.4085      0.0060      0.0028      0.0205      9.6175      0.0043      0.0046      0.0290                  N12        
274   79.743167   -69.695889      9.8632      0.0208      9.0427      0.0247      8.7889      0.0228      8.8705      0.0002      8.8316      0.0003      8.6038      0.0012      8.4923      0.0007      7.9798      0.0067      8.6523      0.0228      8.8325      0.0198      8.4719      0.0247      9.2949      0.4249      8.6200      0.0110      0.0034      0.0515      8.8050      0.0122      0.0053      0.0745                  N12        
275   79.763600   -69.665335      8.5441      0.0286      7.9327      0.0374      7.6239      0.0286      7.4257      0.0001      7.5171      0.0002   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000      7.4759      0.0325      7.4044      0.0198      5.8551      0.0159      4.5576      0.0325      7.3197      0.1030      0.0070      0.3010      7.4110      0.0295      0.0033      0.1815          M03 Y11            
276   79.801875   -71.319444     11.3472      0.0208     10.4868      0.0247     10.1379      0.0218      9.9881      0.0006     10.2218      0.0009     10.0365      0.0024      9.8947      0.0029      9.2535      0.0692     10.0030      0.0228     10.1286      0.0198      9.6248      0.0306      8.5488      0.1878      9.9910      0.0173      0.0039      0.1525     10.1360      0.0375      0.0028      0.1720                  N12        
277   79.879667   -68.894806     10.1692      0.0257      9.2645      0.0237      8.9541      0.0208      8.9585      0.0003      9.2972      0.0010      8.6969      0.0010      8.5988      0.0010      7.4905      0.0029      8.7608      0.0228      8.8725      0.0198      8.3950      0.0198      7.5438      0.0678      8.7410      0.0093      0.0026      0.0460      8.8550      0.0155      0.0043      0.0710                  N12        
278   79.934417   -68.040583     10.2114      0.0237      9.3300      0.0237      9.0347      0.0208   -999.0000   -999.0000      9.1753      0.0005      8.9809      0.0015      8.7560      0.0010      8.5656      0.0310      8.9008      0.0228      9.0654      0.0198      8.6916      0.0228      8.2910      0.1281      8.8710      0.0037      0.0028      0.0170      9.0403      0.0085      0.0041      0.0380                  N12        
279   79.959375   -69.447111     10.2666      0.0237      9.4040      0.0237      9.1371      0.0198      9.1849      0.0003      9.2806      0.0004      9.0401      0.0015      8.9777      0.0008      8.4500      0.0180      9.0487      0.0218      9.2604      0.0198      8.8908      0.0315      9.1762   -999.0000      9.0228      0.0032      0.0014      0.0295      9.2287      0.0045      0.0048      0.0440                  N12        
280   79.971917   -68.067694      8.4562      0.0247      7.6037      0.0373      7.2908      0.0169      7.1122      0.0001   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000      4.7801      0.0011      6.8668      0.0584      7.0196      0.0198      6.1602      0.0149      4.7802      0.0237      6.5053      0.0998      0.0063      0.5380      6.9250      0.0510      0.0021      0.1645                  N12        
281   79.972044   -69.459329      9.2642      0.0237      8.4669      0.0431      8.2379      0.0267      7.8122      0.0001      8.1757      0.0002   -999.0000   -999.0000      7.4614      0.0004      5.5694      0.0016      7.8907      0.0257      8.0242      0.0198      6.5747      0.0159      5.3640      0.0315      7.8620      0.0265      0.0038      0.1280      7.9352      0.0440      0.0025      0.1510          M03 Y11         J17
282   80.073917   -68.343778     11.4122      0.0218     10.4077      0.0237     10.0199      0.0188      9.7727      0.0003      9.9214      0.0009      9.7749      0.0023      9.5944      0.0014      9.1360      0.0227      9.7888      0.0228      9.9523      0.0198      9.4238      0.0325      8.9337      0.2585      9.7935      0.0165      0.0016      0.0760      9.9815      0.0143      0.0033      0.0835                  N12        
283   80.098385   -69.557466      9.0943      0.0237      8.3487      0.0460      8.0027      0.0218      7.8585      0.0001      7.8591      0.0002   -999.0000   -999.0000      6.8931      0.0003      4.3632      0.0008      8.3115      0.0228      7.9310      0.0198      5.9965      0.0149      4.5697      0.0276   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000          M03 Y11         J17
284   80.195417   -69.649056     10.7842      0.0228     10.0193      0.0247      9.7769      0.0228      9.6941      0.0003      9.8417      0.0005      9.7144      0.0022      9.6416      0.0013   -999.0000   -999.0000      9.6469      0.0228      9.8403      0.0198     10.1029      0.0527      9.6170   -999.0000      9.6263      0.0045      0.0020      0.0305      9.8257      0.0068      0.0040      0.0330                  N12        
285   80.241208   -67.758194     10.6562      0.0208      9.8581      0.0247      9.6148      0.0208      9.5581      0.0004      9.6170      0.0004      9.4897      0.0013      9.4420      0.0010   -999.0000   -999.0000      9.4787      0.0218      9.6617      0.0188      9.6726      0.0364      9.9179   -999.0000      9.4500      0.0022      0.0029      0.0135      9.6363      0.0060      0.0012      0.0300                  N12        
286   80.255583   -70.979417     10.9693      0.0228     10.1847      0.0247      9.9538      0.0228      9.8728      0.0006      9.9970      0.0011      9.8770      0.0022      9.6763      0.0020      9.7944      0.0787      9.8857      0.0218     10.0287      0.0198      9.8577      0.0315      9.6897      0.3883      9.8605      0.0025      0.0039      0.0090      9.9950      0.0023      0.0015      0.0120                  N12        
287   80.266458   -69.456681     11.4473      0.0228     10.6157      0.0247     10.3567      0.0228     10.2227      0.0004     10.3889      0.0006     10.2404      0.0026     10.1783      0.0018   -999.0000   -999.0000     10.2459      0.0228     10.4452      0.0208     10.2106      0.0383      9.7983      0.4011     10.2220      0.0065      0.0008      0.0210     10.4195      0.0102      0.0010      0.0350                      G15    
288   80.318625   -68.148278     11.3941      0.0228     10.5557      0.0247     10.2659      0.0208     10.1777      0.0004     10.2277      0.0011     10.0732      0.0019     10.0362      0.0018   -999.0000   -999.0000     10.0859      0.0228     10.2552      0.0188      9.7597      0.0412      8.3978      0.1751     10.0635      0.0025      0.0033      0.0150     10.2203      0.0060      0.0018      0.0275                  N12        
289   80.332750   -68.928889     11.0932      0.0228     10.2298      0.0267      9.9298      0.0228      9.7464      0.0004      9.9423      0.0005      9.7895      0.0015      9.7087      0.0013      9.6667      0.0811      9.7958      0.0237      9.9694      0.0198      9.8839      0.0374      9.8859   -999.0000      9.7690      0.0033      0.0018      0.0110      9.9515      0.0078      0.0040      0.0330                  N12        
290   80.347917   -68.275917     11.2693      0.0228     10.4337      0.0257     10.2089      0.0247     10.0592      0.0004     10.2218      0.0010     10.0834      0.0024     10.0430      0.0020   -999.0000   -999.0000     10.0847      0.0218     10.2787      0.0198     10.2227      0.0364      9.4657   -999.0000     10.0555      0.0025      0.0021      0.0145     10.2332      0.0055      0.0032      0.0430                  N12        
291   80.349125   -68.960083     11.6074      0.0228     10.7258      0.0267     10.2947      0.0257      9.4003      0.0003      8.8626      0.0003      8.2830      0.0007      7.6711      0.0004      6.0032      0.0028      9.4397      0.0237      8.8416      0.0198      7.1449      0.0169      6.0279      0.0364   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000                  N12        
292   80.366502   -69.504510      9.3251      0.0228      8.5239      0.0556      8.1649      0.0228      7.9826      0.0002      8.1948      0.0002      8.0441      0.0016      7.1401      0.0003      4.5973      0.0008      7.9140      0.0237      7.8487      0.0188      5.8857      0.0139      4.5185      0.0198      7.8995      0.0382      0.0031      0.1850      7.8100      0.0230      0.0024      0.1320          M03 Y11     G15    
293   80.431917   -71.769889     11.1682      0.0208     10.3868      0.0228     10.1878      0.0257     10.0856      0.0006     10.2151      0.0009     10.0722      0.0024     10.0413      0.0028   -999.0000   -999.0000     10.0768      0.0228     10.2608      0.0198      9.9936      0.0364      9.2058   -999.0000     10.0500      0.0030      0.0021      0.0110     10.2297      0.0030      0.0028      0.0160                  N12        
294   80.432833   -69.357094     10.3716      0.0286      9.5188      0.0335      9.1922      0.0315      9.1510      0.0003      9.1872      0.0003      8.9496      0.0009      8.7808      0.0007      7.9542      0.0181      9.0688      0.0276      9.2556      0.0276      8.5008      0.0451      7.9599      0.1700   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000                      G15    
295   80.441583   -68.944444     11.0153      0.0228     10.1308      0.0247      9.8648      0.0247      9.6959      0.0003      9.9035      0.0005      9.7151      0.0014      9.6695      0.0013   -999.0000   -999.0000      9.7367      0.0237      9.9272      0.0198      9.8478      0.0613      9.7833   -999.0000      9.6973      0.0037      0.0020      0.0205      9.8860      0.0100      0.0039      0.0290                  N12        
296   80.447042   -68.208667     11.2311      0.0227     10.4617      0.0247     10.2698      0.0257     10.2328      0.0004     10.2781      0.0010     10.1590      0.0018     10.0905      0.0019   -999.0000   -999.0000     10.1257      0.0228     10.3068      0.0198     10.3390      0.0422      9.8369   -999.0000     10.1068      0.0020      0.0026      0.0160     10.2815      0.0062      0.0021      0.0260                  N12        
297   80.451417   -67.964306      9.6262      0.0228      8.7076      0.0247      8.3890      0.0247      8.4734      0.0002   -999.0000   -999.0000   -999.0000   -999.0000      7.4527      0.0004   -999.0000   -999.0000      8.2097      0.0228      8.2404      0.0198      6.6387      0.0257      3.4798      0.0286      8.1267      0.0450      0.0032      0.1440      8.1817      0.0423      0.0050      0.1705                  N12        
298   80.483292   -67.212639      9.4142      0.0228      8.5378      0.0306      8.2197      0.0267      8.0200      0.0002      8.2786      0.0003      8.1530      0.0014   -999.0000   -999.0000      6.5368      0.0058      8.0259      0.0247      8.1775      0.0198      7.6139      0.0169      6.5637      0.0412      7.9605      0.0315      0.0022      0.0875      8.0655      0.0245      0.0031      0.1520                  N12        
299   80.516583   -67.286139     10.7012      0.0228      9.9037      0.0237      9.7148      0.0257      9.5955      0.0005      9.7813      0.0006      9.6239      0.0023      9.5841      0.0019      9.4674      0.0701      9.5988      0.0228      9.8044      0.0198      9.5857      0.0286      9.8059      0.3919      9.5735      0.0020      0.0022      0.0090      9.7660      0.0030      0.0026      0.0340                  N12        
300   80.523667   -67.595139     11.4281      0.0228     10.5557      0.0247     10.2767      0.0208     10.1235      0.0005     10.2703      0.0006     10.1496      0.0019     10.2292      0.0017   -999.0000   -999.0000     10.1229      0.0228     10.2993      0.0188      9.9707      0.0584      9.0207      0.2379     10.1125      0.0035      0.0015      0.0280     10.2735      0.0093      0.0011      0.0250                  N12        
301   80.599042   -69.381142     10.3535      0.0228      9.5697      0.0237      9.3202      0.0228      9.2523      0.0003      9.3806      0.0004      9.1990      0.0011      9.1205      0.0009      8.7927      0.0247      9.1999      0.0228      9.4096      0.0198      9.1798      0.0257      9.3492      0.2790      9.1690      0.0080      0.0023      0.0240      9.3720      0.0063      0.0033      0.0480                      G15    
302   80.629539   -69.568088      9.7980      0.0208      8.9829      0.0247      8.6688      0.0218      8.5209      0.0002      8.5819      0.0003      8.4109      0.0016      7.8373      0.0005      7.0187      0.0080      8.5029      0.0228      8.5695      0.0198      7.5637      0.0169      7.0336      0.0517      8.4407      0.0202      0.0034      0.0790      8.5145      0.0245      0.0020      0.0790          M03 Y11 N12 G15    
303   80.641417   -67.908972     10.7432      0.0228      9.8950      0.0228      9.6289      0.0247      9.8007      0.0004      9.6679      0.0004      9.4956      0.0013      9.4351      0.0010   -999.0000   -999.0000      9.4868      0.0228      9.6654      0.0198      8.6503      0.0735      4.2478      0.0383      9.4657      0.0045      0.0015      0.0150      9.6370      0.0058      0.0031      0.0330                  N12        
304   80.681917   -69.622406     10.4986      0.0208      9.6871      0.0247      9.4081      0.0208      9.3260      0.0003      9.4722      0.0004      9.2670      0.0019      9.2056      0.0011   -999.0000   -999.0000      9.2909      0.0218      9.5143      0.0188      9.3467      0.0267     10.0099   -999.0000      9.2643      0.0028      0.0034      0.0180      9.4825      0.0055      0.0039      0.0240                  N12 G15    
305   80.745458   -67.229583     10.9492      0.0208     10.1627      0.0247      9.9618      0.0228      9.8753      0.0005     10.0048      0.0007      9.8871      0.0028      9.8142      0.0023      9.5532      0.0929      9.8457      0.0228     10.0392      0.0198      9.7788      0.0296      9.7254      0.3602      9.8220      0.0030      0.0024      0.0180     10.0080      0.0050      0.0022      0.0255                  N12        
306   80.749417   -69.837814     11.9103      0.0228     11.0028      0.0267     10.6889      0.0247     10.6111      0.0005     10.7702      0.0008     10.6009      0.0036     10.5560      0.0026   -999.0000   -999.0000     10.5536      0.0228     10.7464      0.0208      9.3458      0.0402      7.0593      0.0508     10.5402      0.0058      0.0011      0.0900     10.7050      0.0157      0.0037      0.0850                      G15    
307   80.761457   -69.343640      9.6394      0.0228      8.8468      0.0247      8.5329      0.0228      8.4189      0.0002      8.5361      0.0002      8.2817      0.0007      8.0670      0.0005      6.5443      0.0036      8.3576      0.0228      8.5355      0.0198      7.7286      0.0159      6.4880      0.0374      8.3315      0.0060      0.0019      0.0425      8.4972      0.0130      0.0038      0.0585          M03 Y11     G15    
308   80.766333   -67.073722      9.7531      0.0247      8.9908      0.0237      8.6891      0.0228      8.7308      0.0003      8.7100      0.0004      8.5333      0.0013      8.4331      0.0010      8.2384      0.0267      8.5361      0.0228      8.7135      0.0198      8.4316      0.0218      8.3798      0.1201      8.5255      0.0065      0.0028      0.0350      8.7100      0.0120      0.0036      0.0620                  N12        
309   80.800250   -70.078778     11.3503      0.0228     10.3958      0.0257     10.0548      0.0247      9.8377      0.0008      9.9910      0.0006      9.7513      0.0019      9.6462      0.0015      8.8835      0.0496      9.8128      0.0228      9.9905      0.0198      9.3387      0.0247      8.5519      0.1210      9.8042      0.0287      0.0025      0.1195      9.9830      0.0357      0.0047      0.1415                  N12        
310   80.854667   -69.426536     10.4553      0.0228      9.6427      0.0257      9.4090      0.0218      9.3372      0.0003      9.4640      0.0004      9.2962      0.0011      9.2592      0.0011      9.1312      0.0466      9.2878      0.0228      9.4774      0.0198      9.1758      0.0257      9.0286      0.2127      9.2590      0.0055      0.0026      0.0170      9.4570      0.0090      0.0043      0.0290                      G15    
311   80.861167   -69.980353     10.6152      0.0228      9.7791      0.0228      9.4436      0.0208   -999.0000   -999.0000      9.0981      0.0004      8.8764      0.0012      8.6800      0.0008      7.8341      0.0187      9.5737      0.0218      9.3414      0.0178      8.6722      0.0188      8.3910      0.1493   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000                      G15    
312   80.872792   -69.713833     10.4018      0.0208      9.6261      0.0228      9.4387      0.0228      9.3961      0.0003      9.5384      0.0004      9.3650      0.0020      9.3041      0.0009   -999.0000   -999.0000      9.3069      0.0218      9.5184      0.0188      9.2918      0.0498      9.1356   -999.0000      9.2850      0.0015      0.0030      0.0380      9.4962      0.0055      0.0012      0.0565                  N12        
313   80.882375   -69.875194     11.0342      0.0208     10.1368      0.0228      9.8729      0.0247      9.6909      0.0003      9.8692      0.0005      9.6113      0.0018      9.6180      0.0012   -999.0000   -999.0000      9.7339      0.0228      9.8946      0.0198      9.7137      0.0325      9.5820      0.3486      9.6985      0.0065      0.0021      0.0360      9.8635      0.0160      0.0052      0.0535                  N12        
314   80.891611   -69.318588      9.8459      0.0228      9.1550      0.0257      8.9180      0.0228      8.8673      0.0002      8.9080      0.0003      8.7436      0.0009      8.6216      0.0007      8.0602      0.0229      8.7658      0.0228      8.9516      0.0208      8.5466      0.0218      8.1459      0.1039      8.7375      0.0038      0.0024      0.0660      8.9245      0.0130      0.0045      0.0990          M03 Y11     G15    
315   80.899042   -70.748694     10.3554      0.0218      9.6186      0.0237      9.3646      0.0188      9.3009      0.0004      9.4253      0.0005      9.2446      0.0016      9.1762      0.0012      8.9815      0.0520      9.2548      0.0228      9.4255      0.0198      9.1587      0.0237      8.9130      0.1911      9.2180      0.0055      0.0032      0.0200      9.4023      0.0070      0.0056      0.0210                  N12        
316   80.906708   -70.080444     10.6582      0.0247      9.7680      0.0267      9.4166      0.0247      9.5969      0.0011      9.3865      0.0004      9.2030      0.0014   -999.0000   -999.0000      8.7237      0.0407      9.2758      0.0218      9.4244      0.0198      8.8267      0.0257      8.1268      0.1102      9.2460      0.0202      0.0030      0.0730      9.3910      0.0057      0.0037      0.0760                  N12        
317   80.931710   -65.699946      9.0252      0.0208      8.1508      0.0479      7.7638      0.0460      7.3874      0.0002      7.5331      0.0003      7.0731      0.0006      6.5492      0.0004      3.9379      0.0007      7.5548      0.0306      7.4725      0.0198      5.5090      0.0149      4.0249      0.0208      7.4005      0.1025      0.0080      0.3340      7.3930      0.0515      0.0027      0.1425              Y11         J17
318   80.948250   -67.402778     10.0034      0.0228      9.1395      0.0237      8.8398      0.0208      8.8297      0.0003      8.9584      0.0004      8.6174      0.0016      8.5533      0.0012      7.3945      0.0120      8.7064      0.0228      8.8284      0.0198      8.2586      0.0198      7.7510      0.0883      8.6860      0.0095      0.0020      0.1040      8.8067      0.0127      0.0028      0.0955                  N12        
319   80.949750   -70.126336     10.4217      0.0228      9.5647      0.0267      9.2884      0.0208   -999.0000   -999.0000      9.2962      0.0004      9.0887      0.0014      9.0374      0.0010      8.8669      0.0481      9.1377      0.0228      9.2565      0.0198      8.9838      0.0257      8.3389      0.1272      9.1163      0.0012      0.0032      0.0160      9.2430      0.0110      0.0051      0.0350                  N12 G15    
320   80.975513   -70.168343     10.0530      0.0228      9.1386      0.0247      8.7938      0.0247   -999.0000   -999.0000      8.6564      0.0003      8.4187      0.0010      8.1016      0.0006      6.5892      0.0062      8.8428      0.0228      8.5705      0.0198      7.4417      0.0159      6.5071      0.0393      8.8395      0.0620      0.0043      0.2745      8.6050      0.0705      0.0058      0.2405              Y11            
321   80.981542   -68.910094     11.4533      0.0218     10.7167      0.0247     10.4868      0.0218     10.3946      0.0005     10.5428      0.0007     10.4327      0.0020     10.3545      0.0015   -999.0000   -999.0000     10.3897      0.0218     10.5735      0.0208     10.5035      0.1038      9.6280   -999.0000     10.3600      0.0010      0.0033      0.0100     10.5410      0.0065      0.0041      0.0235                      G15    
322   80.984458   -69.606042     10.2373      0.0208      9.4580      0.0228      9.2015      0.0218      9.1327      0.0003      9.2790      0.0004      9.0778      0.0016      8.8697      0.0009   -999.0000   -999.0000      9.0948      0.0218      9.2886      0.0188      8.9797      0.0517      9.6216   -999.0000      9.0595      0.0082      0.0032      0.0330      9.2465      0.0075      0.0031      0.0460                      G15    
323   81.070833   -68.408306     11.3703      0.0218     10.4607      0.0237     10.1999      0.0188     10.0446      0.0004     10.1655      0.0008     10.0248      0.0023      9.9653      0.0016   -999.0000   -999.0000     10.0467      0.0218     10.2106      0.0208     10.0568      0.0508      9.6617   -999.0000     10.0090      0.0017      0.0027      0.0160     10.1655      0.0040      0.0033      0.0330                  N12        
324   81.080442   -69.647027      8.3743      0.0178      7.3950      0.0374      6.8289      0.0218      6.2846      0.0001      6.2847      0.0001   -999.0000   -999.0000   -999.0000   -999.0000      3.3458      0.0003      6.4347      0.0753      6.2664      0.0247      4.4487      0.0159      2.2294      0.0159      6.0113      0.1932      0.0171      0.5925      6.1787      0.0737      0.0114      0.2600              Y11            
325   81.125833   -68.485306     11.1803      0.0237     10.2678      0.0208      9.9838      0.0188      9.8413      0.0004      9.9838      0.0005      9.8307      0.0015      9.7537      0.0014      9.8302      0.0679      9.8719      0.0228     10.0425      0.0198     10.8476      0.1431      9.4801   -999.0000      9.8503      0.0093      0.0029      0.0345     10.0310      0.0090      0.0020      0.0440                  N12        
326   81.172958   -66.613056      9.6364      0.0237      8.7786      0.0325      8.5426      0.0188   -999.0000   -999.0000   -999.0000   -999.0000      8.3456      0.0011      8.1729      0.0009      6.8957      0.0083      8.4386      0.0228      8.5475      0.0198      8.0117      0.0169      6.9538      0.0517      8.3910      0.0360      0.0032      0.1190      8.4720      0.0280      0.0020      0.1070                  N12        
327   81.180208   -67.333944     11.1943      0.0218     10.3167      0.0218     10.1268      0.0188     10.0498      0.0006     10.1683      0.0008     10.0200      0.0027      9.9922      0.0024   -999.0000   -999.0000     10.0118      0.0218     10.1863      0.0198      9.9757      0.0354      9.7143      0.3523      9.9920      0.0050      0.0016      0.0290     10.1610      0.0070      0.0037      0.0635                  N12        
328   81.180917   -70.000328      9.9455      0.0218      9.1496      0.0237      8.8359      0.0228   -999.0000   -999.0000      8.8985      0.0004      8.6685      0.0011      8.5032      0.0007      7.3570      0.0108      8.7032      0.0228      8.9105      0.0198      8.2655      0.0198      7.4219      0.0622      8.6675      0.0075      0.0023      0.0610      8.8625      0.0078      0.0046      0.0785                  N12 G15    
329   81.183500   -66.388000     10.7862      0.0208     10.0107      0.0218      9.8158      0.0228      9.7219      0.0005      9.8164      0.0010      9.7239      0.0021      9.6768      0.0024      9.8041      0.0235      9.7039      0.0228      9.8646      0.0198      9.8547      0.0431      9.8048   -999.0000      9.6790      0.0030      0.0008      0.0150      9.8420      0.0055      0.0026      0.0315                  N12        
330   81.207833   -66.479556      9.8875      0.0237      8.9357      0.0257      8.4738      0.0208   -999.0000   -999.0000      8.1868      0.0003      7.6981      0.0008      7.1155      0.0005      5.5070      0.0027      8.3507      0.0228      8.3094      0.0198      6.5208      0.0159      5.5088      0.0306      8.1680      0.0290      0.0017      0.2430      8.1450      0.0195      0.0036      0.2200                  N12        
331   81.236708   -69.688194     10.1425      0.0208      9.3357      0.0237      9.0722      0.0198      8.9375      0.0002      9.2408      0.0004      9.2422      0.0011      8.8000      0.0008   -999.0000   -999.0000      8.9178      0.0218      9.1115      0.0198      8.5502      0.0306      7.0320      0.0612      8.8887      0.0100      0.0028      0.0460      9.0890      0.0240      0.0034      0.0680                      G15    
332   81.333583   -69.340050     12.1171      0.0218     11.2738      0.0257     11.0128      0.0228     10.9371      0.0006     10.9285      0.0008     10.7840      0.0024     10.7271      0.0029   -999.0000   -999.0000     10.8241      0.0237     10.9885      0.0218      9.9047      0.0441      9.4906   -999.0000     10.7927      0.0042      0.0010      0.0145     10.9503      0.0095      0.0031      0.0335                      G15    
333   81.353708   -69.862533     11.7512      0.0257     11.1916      0.0286     10.9887      0.0237     10.8705      0.0006     11.0898      0.0009     10.8714      0.0043     10.8524      0.0021   -999.0000   -999.0000     10.8747      0.0247     11.0585      0.0237     10.8779   -999.0000      9.4721   -999.0000     10.8412      0.0042      0.0018      0.0200     11.0200      0.0045      0.0031      0.0540                      G15    
334   81.357542   -66.388500     10.3949      0.0237      9.5640      0.0228      9.2526      0.0228      9.1985      0.0003      9.3064      0.0004      9.1358      0.0010      9.0485      0.0009      8.6694      0.0396      9.1207      0.0228      9.2915      0.0198      9.0967      0.0306      9.5750   -999.0000      9.0900      0.0045      0.0014      0.0265      9.2620      0.0080      0.0051      0.0650                  N12        
335   81.379250   -66.282389      9.1712      0.0237      8.1077      0.0237      7.6408      0.0179   -999.0000   -999.0000      7.5488      0.0002      7.0943      0.0004   -999.0000   -999.0000      4.5931      0.0013      7.2567      0.0373      7.3747      0.0198      5.9880      0.0169      4.3788      0.0306      7.1260      0.0850      0.0056      0.3745      7.3330      0.0400      0.0033      0.1370                  N12        
336   81.403958   -68.615333     10.2314      0.0237      9.3720      0.0208      9.1182      0.0208      9.0881      0.0003      9.3570      0.0007      8.9360      0.0013      8.8504      0.0009      8.3800      0.0137      8.9347      0.0228      9.0715      0.0198      8.6463      0.0306      8.0149      0.1174      8.9040      0.0135      0.0020      0.0625      9.0292      0.0240      0.0041      0.0950                  N12        
337   81.418167   -70.264611     11.1682      0.0228     10.2287      0.0208      9.9599      0.0188      9.8588      0.0008     10.0244      0.0006      9.8356      0.0019      9.8034      0.0016      9.5735      0.0799      9.8318      0.0218      9.9786      0.0188      9.5768      0.0237      8.9998      0.2102      9.8217      0.0085      0.0050      0.0475      9.9620      0.0090      0.0034      0.0495                  N12        
338   81.430792   -66.520389     11.1323      0.0228     10.3008      0.0228      9.9919      0.0228      9.8387      0.0008      9.9964      0.0008      9.8203      0.0021      9.7142      0.0022      9.8932      0.1279      9.8577      0.0218     10.0268      0.0179      9.7098      0.0296      9.0842      0.2650      9.8310      0.0020      0.0019      0.0230     10.0015      0.0045      0.0031      0.0340                  N12        
339   81.432417   -66.479167     10.7452      0.0228      9.9342      0.0208      9.6938      0.0208      9.5596      0.0008      9.7036      0.0007      9.5573      0.0019      9.4612      0.0017      9.3896      0.0776      9.5378      0.0228      9.7196      0.0198      9.3807      0.0276      8.5519      0.1579      9.5090      0.0020      0.0021      0.0120      9.6950      0.0040      0.0028      0.0280                  N12        
340   81.436850   -69.080232      9.1923      0.0237      8.3557      0.0460      8.0129      0.0208      7.6695      0.0002   -999.0000   -999.0000   -999.0000   -999.0000      6.8950      0.0004      4.8328      0.0008      7.6167      0.0306      7.6215      0.0198      6.0466      0.0139      4.7802      0.0257      7.5435      0.0602      0.0045      0.2665      7.6015      0.0260      0.0039      0.1505          M03 Y11     G15 J17
341   81.441792   -68.467139     10.2553      0.0237      9.4729      0.0208      9.1999      0.0228      9.1913      0.0003      9.2809      0.0006      9.0855      0.0016      8.9261      0.0010      7.8914      0.0099      9.0907      0.0218      9.2565      0.0188      8.6632      0.0267      7.9048      0.1039      9.0777      0.0205      0.0027      0.0700      9.2438      0.0175      0.0030      0.0660                  N12        
342   81.452333   -68.939864     10.0445      0.0228      9.2846      0.0247      9.0109      0.0208      9.1804      0.0004      9.4115      0.0009      9.0165      0.0017      8.7683      0.0010      7.7647      0.0084      8.8478      0.0218      9.0245      0.0188      8.5403      0.0218      7.3679      0.0688      8.8317      0.0068      0.0018      0.0250      9.0255      0.0085      0.0054      0.0490                      G15    
343   81.478875   -66.628194     10.2441      0.0257      9.4300      0.0208      9.1961      0.0228      9.5438      0.0011      9.2165      0.0006      9.0542      0.0015      8.9475      0.0012      8.4624      0.0294      9.0328      0.0218      9.2196      0.0198      8.8437      0.0228      8.4170      0.1414      9.0215      0.0105      0.0012      0.0570      9.2030      0.0150      0.0045      0.0615                  N12        
344   81.481083   -66.530389     11.2623      0.0218     10.4757      0.0208     10.2168      0.0188     10.1110      0.0010     10.2556      0.0009     10.1133      0.0024     10.0685      0.0025      9.9656      0.1279     10.1167      0.0228     10.2885      0.0198     10.1089      0.0374      9.7074   -999.0000     10.0895      0.0030      0.0012      0.0105     10.2705      0.0035      0.0016      0.0475                  N12        
345   81.482333   -69.258667     10.9783      0.0218     10.2167      0.0208      9.9778      0.0188      9.8474      0.0006     10.0244      0.0011      9.8778      0.0028      9.8340      0.0021   -999.0000   -999.0000      9.8908      0.0228     10.0867      0.0198      9.8728      0.0344      9.7707   -999.0000      9.8610      0.0055      0.0037      0.0160     10.0468      0.0095      0.0035      0.0330                      G15    
346   81.499584   -69.565144     11.7322      0.0237     10.9806      0.0228     10.7508      0.0208     10.4856      0.0005     10.3105      0.0010     10.1123      0.0019     10.0101      0.0018   -999.0000   -999.0000     10.5677      0.0228     10.2754      0.0198      9.9717      0.0296      9.3238   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000              Y11            
347   81.501417   -71.596889      9.0981      0.0237      8.2458      0.0431      7.8989      0.0286      7.4869      0.0002      7.7270      0.0003      7.5104      0.0007      7.9837      0.0070   -999.0000   -999.0000      7.5840      0.0277      7.7152      0.0198      7.2747      0.0179      6.0369      0.0373      7.6135      0.0385      0.0062      0.1930      7.7830      0.0442      0.0030      0.1875                  N12        
348   81.504600   -66.272000      9.0043      0.0188      8.1228      0.0518      7.7677      0.0373      7.4938      0.0001      7.8154      0.0002      7.3291      0.0004      7.1718      0.0003   -999.0000   -999.0000      7.4717      0.0325      7.5504      0.0198      6.9108      0.0208      5.7870      0.0498      7.3780      0.0750      0.0057      0.2995      7.4935      0.0320      0.0041      0.1480                          J17
349   81.535542   -68.653944     11.0913      0.0237     10.2807      0.0247     10.0408      0.0208      9.8773      0.0004     10.0288      0.0008      9.9060      0.0022      9.8114      0.0015   -999.0000   -999.0000      9.8657      0.0228     10.0418      0.0198      9.4538      0.1423      8.0550      0.2419      9.8370      0.0032      0.0029      0.0205     10.0117      0.0077      0.0032      0.0350                  N12        
350   81.547406   -66.203176      9.3903      0.0218      8.3788      0.0373      7.8978      0.0218      7.2656      0.0001      7.0038      0.0001      6.6269      0.0003   -999.0000   -999.0000      4.6616      0.0005      7.1358      0.0383      6.9825      0.0198      5.3470      0.0149      4.3141      0.0237      7.2575      0.0465      0.0039      0.5260      7.0250      0.0450      0.0048      0.2090              Y11 N12     J17
351   81.565917   -66.380861     11.0263      0.0228     10.2208      0.0228      9.9958      0.0208      9.8271      0.0004     10.0238      0.0006      9.8586      0.0015      9.8340      0.0013   -999.0000   -999.0000      9.8567      0.0228     10.0438      0.0198      9.8707      0.0364      9.1492   -999.0000      9.8390      0.0015      0.0041      0.0195     10.0245      0.0045      0.0038      0.0175                  N12        
352   81.567110   -66.116435      9.2011      0.0228      8.3947      0.0306      8.0468      0.0267      7.7634      0.0001      7.7196      0.0002      7.2551      0.0004      6.6553      0.0003      4.1553      0.0005      7.9038      0.0247      7.6886      0.0198      5.6275      0.0149      4.1090      0.0218      7.8110      0.1575      0.0114      0.6345      7.6330      0.0570      0.0035      0.3210              Y11            
353   81.584333   -69.503433     10.2613      0.0277      9.5148      0.0325      9.2486      0.0228      9.0916      0.0003      9.3241      0.0007      9.1337      0.0018      9.0223      0.0011      8.5448      0.0216      9.0468      0.0228      9.2385      0.0198      8.9528      0.0218      8.6620      0.1554      9.0195      0.0035      0.0019      0.0250      9.2215      0.0087      0.0035      0.0320                      G15    
354   81.592700   -66.357900      8.6813      0.0237      8.0217      0.0441      7.7559      0.0257      7.5270      0.0001      7.6732      0.0002      7.3991      0.0005      7.1626      0.0003      6.2251      0.0046      7.3867      0.0354      7.5477      0.0198      6.7797      0.0159      6.1838      0.0451      7.3650      0.0530      0.0009      0.1590      7.5440      0.0320      0.0039      0.1045                          J17
355   81.598083   -69.873825      8.4093      0.0296      7.6048      0.0335      7.2138      0.0286      6.8408      0.0001   -999.0000   -999.0000   -999.0000   -999.0000      6.4305      0.0002      4.4052      0.0009      6.9458      0.0527      7.1177      0.0188      5.6516      0.0149      4.3803      0.0218      6.6435      0.1155      0.0051      0.5080      7.0680      0.0497      0.0019      0.1505                      G15    
356   81.599917   -69.973008     10.5303      0.0228      9.6276      0.0247      9.3132      0.0208      9.2145      0.0003      9.3868      0.0005      9.1014      0.0012      9.0882      0.0016      8.5496      0.0358      9.2078      0.0228      9.3556      0.0198      8.9847      0.0228      9.0637      0.2411      9.1768      0.0210      0.0027      0.0800      9.3445      0.0287      0.0050      0.1200                  N12 G15    
357   81.614147   -69.182168      8.9481      0.0247      8.0977      0.0479      7.7248      0.0179      7.4199      0.0002   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000      4.1117      0.0005      7.4498      0.0354      7.4427      0.0198      5.3747      0.0139      4.0271      0.0228      7.3795      0.0955      0.0077      0.3835      7.4290      0.0400      0.0043      0.1840          M03 Y11     G15    
358   81.617605   -69.132679      9.6200      0.0218      8.7786      0.0393      8.5029      0.0208      8.2568      0.0003   -999.0000   -999.0000      8.2387      0.0014      7.9979      0.0007      6.3478      0.0022      8.3271      0.0218      8.4965      0.0198      7.5129      0.0188      6.3810      0.0546      8.3123      0.0142      0.0014      0.0520      8.4715      0.0055      0.0072      0.0550          M03 Y11     G15    
359   81.626667   -69.800917     11.0863      0.0228     10.2257      0.0228      9.9599      0.0188      9.8423      0.0004     10.0171      0.0008      9.8594      0.0021      9.7986      0.0014      9.4445      0.0527      9.8327      0.0228     10.0242      0.0198      9.7119      0.0286      9.1720      0.2649      9.8070      0.0060      0.0031      0.0195     10.0030      0.0085      0.0039      0.0220                  N12        
360   81.641333   -69.375136     10.3890      0.0228      9.5950      0.0228      9.3592      0.0228      9.2216      0.0004      9.2956      0.0007      9.1143      0.0021      8.8763      0.0011      8.4709      0.0196      9.1788      0.0228      9.3545      0.0198      8.7628      0.0218      8.6070      0.1605      9.1500      0.0050      0.0010      0.0380      9.3230      0.0035      0.0038      0.0475                      G15    
361   81.645022   -68.861091      8.5043      0.0296      7.6188      0.0441      7.2849      0.0325      7.2486      0.0001   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000      4.1170      0.0005      6.8747      0.0431      6.8155      0.0315      5.2097      0.0218      4.1280      0.0325      6.5170      0.1380      0.0194      0.7045      6.7560      0.0340      0.0092      0.1505          M03 Y11     G15 J17
362   81.665875   -68.405806     10.9542      0.0237     10.1757      0.0208      9.9689      0.0228      9.8605      0.0005      9.9767      0.0011      9.8686      0.0020      9.8302      0.0021      9.8609      0.0921      9.8629      0.0228     10.0372      0.0198      9.8106      0.0306      9.3839      0.3295      9.8345      0.0033      0.0029      0.0110     10.0055      0.0030      0.0021      0.0190                  N12        
363   81.675405   -68.944066      9.7100      0.0218      8.8366      0.0325      8.5698      0.0208      8.3208      0.0003   -999.0000   -999.0000      8.5020      0.0014      8.1107      0.0008      6.9327      0.0034      8.3530      0.0218      8.5035      0.0188      7.8646      0.0179      7.1495      0.0622      8.3985      0.0135      0.0038      0.0910      8.5560      0.0145      0.0032      0.1085          M03 Y11     G15    
364   81.678049   -68.953632      9.6272      0.0218      8.8457      0.0237      8.5698      0.0228      8.6414      0.0003   -999.0000   -999.0000      8.3074      0.0017      7.4907      0.0006      5.3578      0.0010      8.1577      0.0228      8.1395      0.0198      6.7488      0.0159      5.4060      0.0286      8.2055      0.0375      0.0008      0.1880      8.1950      0.0375      0.0029      0.1870          M03 Y11     G15    
365   81.683000   -69.783036     11.8461      0.0257     11.0988      0.0276     10.8158      0.0247     10.7599      0.0006     10.8243      0.0011     10.7697      0.0030     10.7413      0.0025   -999.0000   -999.0000     10.6629      0.0228     10.8614      0.0208     10.7166      0.0470      9.4729   -999.0000     10.6360      0.0030      0.0040      0.0140     10.8425      0.0045      0.0014      0.0340                      G15    
366   81.686458   -69.101814      9.6033      0.0237      8.8348      0.0335      8.5550      0.0208      8.2955      0.0003      8.8397      0.0008      8.2140      0.0015      7.5829      0.0006      5.9104      0.0015      8.3189      0.0218      8.3475      0.0198      7.0918      0.0169      6.1989      0.0479      8.2805      0.0170      0.0036      0.0590      8.2880      0.0238      0.0052      0.0770                      G15    
367   81.710958   -66.443056     10.3871      0.0257      9.6201      0.0208      9.3700      0.0188   -999.0000   -999.0000      9.4080      0.0006      9.2465      0.0016      9.1514      0.0014      9.0399      0.0569      9.2428      0.0228      9.4304      0.0198      9.1557      0.0237      9.3120      0.2727      9.2170      0.0030      0.0034      0.0350      9.4020      0.0170      0.0041      0.0580                  N12        
368   81.721583   -69.973222     12.0790      0.0218     11.1948      0.0228     10.9170      0.0228     10.8020      0.0007     10.9712      0.0010     10.7530      0.0027     10.6952      0.0043   -999.0000   -999.0000     10.7686      0.0228     11.0134      0.0218     11.1864      0.0744      9.8409   -999.0000     10.7653      0.0112      0.0052      0.0405     11.0133      0.0140      0.0048      0.0660                      G15    
369   81.743917   -67.013167      9.8260      0.0228      9.0309      0.0237      8.7709      0.0188      8.6160      0.0003      8.9656      0.0008      8.4878      0.0014      8.3414      0.0008      8.1848      0.0235      8.5610      0.0218      8.6845      0.0188      8.2979      0.0179      8.1080      0.1138      8.5930      0.0240      0.0016      0.1405      8.7255      0.0310      0.0014      0.1580                  N12        
370   81.745792   -66.855694      9.8572      0.0228      9.0158      0.0218      8.7471      0.0188   -999.0000   -999.0000      8.8018      0.0005      8.5859      0.0012      8.4737      0.0010      7.4074      0.0121      8.5970      0.0228      8.7505      0.0198      8.2360      0.0198      7.6989      0.0938      8.5760      0.0060      0.0023      0.0410      8.7390      0.0185      0.0026      0.0580                  N12        
371   81.764167   -69.088767     10.3460      0.0237      9.5690      0.0237      9.3132      0.0208      9.2033      0.0004      9.3896      0.0009      9.1639      0.0020      9.0825      0.0013      8.7951      0.0199      9.1478      0.0218      9.3424      0.0198      9.0737      0.0247      9.6936   -999.0000      9.1115      0.0065      0.0034      0.0200      9.3067      0.0077      0.0018      0.0330                      G15    
372   81.768667   -69.991056     10.6672      0.0247      9.8019      0.0267      9.4733      0.0228      9.3840      0.0004      9.5266      0.0005      9.3488      0.0013      9.2458      0.0018      8.8302      0.0460      9.3637      0.0218      9.5204      0.0198      9.0887      0.0584      8.8098      0.2217      9.3280      0.0108      0.0040      0.0635      9.5020      0.0090      0.0046      0.0730                  N12        
373   81.792920   -69.271529      9.8260      0.0208      9.0218      0.0237      8.8040      0.0208      8.8768      0.0004      9.2697      0.0011      8.5575      0.0016      8.3609      0.0009      6.6353      0.0030      8.6749      0.0218      8.7935      0.0198      8.0646      0.0178      6.7668      0.0498      8.6380      0.0260      0.0025      0.1070      8.7513      0.0297      0.0023      0.1130          M03 Y11     G15    
374   81.809231   -69.186349      9.3691      0.0208      8.5709      0.0412      8.2118      0.0267      7.8968      0.0002   -999.0000   -999.0000      8.0104      0.0021      7.2881      0.0005      5.0412      0.0008      7.8609      0.0237      7.8689      0.0188      6.4748      0.0149      5.0890      0.0306      7.8890      0.1065      0.0044      0.2940      7.8738      0.0720      0.0048      0.2600          M03 Y11     G15    
375   81.814000   -69.561783     11.5191      0.0237     10.7387      0.0257     10.4958      0.0228     10.3693      0.0005     10.5599      0.0012     10.4129      0.0031     10.3822      0.0025   -999.0000   -999.0000     10.3836      0.0247     10.5875      0.0218     10.4349      0.0422      9.9319   -999.0000     10.3412      0.0042      0.0028      0.0250     10.5480      0.0055      0.0034      0.0235                      G15    
376   81.842125   -69.786172     11.3241      0.0237     10.4958      0.0267     10.1799      0.0218      9.4224      0.0003   -999.0000   -999.0000      8.1433      0.0012      6.8281      0.0003      4.2301      0.0008      9.5017      0.0228      8.6735      0.0198      5.9084      0.0139      4.2459      0.0188   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000                      G15    
377   81.861917   -69.000556      9.7412      0.0237      8.9619      0.0218      8.6857      0.0188      8.6365      0.0003   -999.0000   -999.0000      8.4641      0.0015      8.1962      0.0008      6.9158      0.0034      8.5316      0.0228      8.7054      0.0198      7.7797      0.0179      6.9562      0.0556      8.5150      0.0102      0.0018      0.0510      8.6762      0.0043      0.0042      0.0550          M03 Y11     G15    
378   81.866884   -69.010018      9.4194      0.0218      8.6117      0.0354      8.3427      0.0208      8.1604      0.0003      8.9135      0.0014      8.3511      0.0022      7.6910      0.0006      5.9746      0.0015      8.1831      0.0228      8.3215      0.0198      7.2177      0.0169      6.0660      0.0335      8.1420      0.0130      0.0037      0.1200      8.2945      0.0165      0.0032      0.1120          M03 Y11     G15    
379   81.873700   -67.236976      9.0443      0.0228      8.3177      0.0431      7.9909      0.0325      7.6383      0.0002   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000      5.1233      0.0008      7.5927      0.0315      7.2716      0.0198      5.9084      0.0139      5.2039      0.0257      7.5820      0.0360      0.0041      0.2485      7.2180      0.0360      0.0024      0.1080          M03 Y11            
380   81.893100   -66.891674      8.9561      0.0315      8.2258      0.0325      7.8567      0.0286   -999.0000   -999.0000      7.5042      0.0003      7.1517      0.0006      6.6332      0.0004      4.3473      0.0012      7.6679      0.0315      7.5242      0.0198      5.6398      0.0149      4.3869      0.0218      7.4430      0.1080      0.0073      0.4355      7.4240      0.0170      0.0031      0.1665              Y11         J17
381   81.910833   -69.478906      9.3472      0.0228      8.5367      0.0412      8.2379      0.0218      8.0326      0.0002   -999.0000   -999.0000      8.0885      0.0012      7.7674      0.0005      5.9055      0.0022      8.0677      0.0237      8.1985      0.0198      7.3216      0.0169      5.8860      0.0325      8.1095      0.0370      0.0032      0.1300      8.2803      0.0392      0.0044      0.1990                      G15    
382   81.915221   -69.150377      9.0703      0.0208      8.2727      0.0612      7.9899      0.0267      7.7242      0.0002   -999.0000   -999.0000   -999.0000   -999.0000      7.6044      0.0006   -999.0000   -999.0000      7.7597      0.0286      7.9596      0.0188      7.3178      0.0179      4.7113      0.0247      7.7140      0.0087      0.0013      0.0650      7.9315      0.0095      0.0045      0.0540          M03 Y11     G15 J17
383   81.916700   -69.134600      9.1451      0.0286      8.5098      0.0431      8.1818      0.0237      7.4996      0.0002   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000                          J17
384   81.919917   -67.297306     10.4146      0.0208      9.5964      0.0218      9.3439      0.0188      9.2842      0.0004      9.4214      0.0007      9.2376      0.0018      9.1896      0.0012      9.0201      0.0194      9.2248      0.0228      9.4137      0.0198      9.1957      0.0257      9.2589   -999.0000      9.2060      0.0085      0.0014      0.0265      9.3918      0.0057      0.0013      0.0260                  N12        
385   81.920125   -66.330806     10.6542      0.0228      9.8892      0.0208      9.6438      0.0208      9.5643      0.0003      9.6963      0.0005      9.5411      0.0012      9.4922      0.0013      9.3657      0.0607      9.4918      0.0228      9.6855      0.0198      9.4788      0.0267      9.0686   -999.0000      9.4740      0.0035      0.0021      0.0200      9.6520      0.0080      0.0012      0.0310                  N12        
386   81.936042   -69.797631     10.7113      0.0198      9.9213      0.0237      9.6369      0.0228      9.4434      0.0003      9.6192      0.0007      9.4150      0.0019      9.3156      0.0011      7.9583      0.0169      9.4397      0.0228      9.6177      0.0188      9.1348      0.0267      7.8279      0.0874      9.4240      0.0110      0.0053      0.0685      9.6085      0.0068      0.0043      0.0800                  N12 G15    
387   81.937667   -71.541111     10.2040      0.0228      9.3810      0.0247      9.1017      0.0247      9.0868      0.0004      8.9880      0.0005      8.7783      0.0013      8.5511      0.0011      6.9052      0.0078      8.8658      0.0218      8.9254      0.0188      7.9618      0.0208      6.8106      0.0603      8.8410      0.0225      0.0012      0.0835      8.9070      0.0190      0.0045      0.1185                  N12        
388   81.939083   -66.408528     10.2639      0.0257      9.4490      0.0208      9.2188      0.0228      9.2011      0.0003      9.2925      0.0004      9.1193      0.0010      9.0230      0.0009      8.5901      0.0369      9.0868      0.0228      9.2645      0.0198      8.9268      0.0208      8.5031      0.1734      9.0670      0.0090      0.0014      0.0360      9.2560      0.0135      0.0050      0.0485                  N12        
389   81.947921   -69.222399      8.8292      0.0208      8.0178      0.0412      7.6239      0.0267      7.3423      0.0002   -999.0000   -999.0000   -999.0000   -999.0000      6.2127      0.0003      4.1057      0.0004      7.5228      0.0315      7.3957      0.0198      5.2837      0.0149      4.0909      0.0228      7.1070      0.0973      0.0102      0.5075      7.2283      0.0733      0.0023      0.2565          M03 Y11 N12 G15    
390   81.962977   -67.301129      9.7184      0.0237      8.9239      0.0257      8.6207      0.0228      8.4659      0.0002      9.2611      0.0011      8.4050      0.0012      8.1921      0.0007      7.1475      0.0041      8.4845      0.0218      8.6445      0.0198      7.8199      0.0169      6.7311      0.0451      8.4595      0.0065      0.0009      0.0395      8.6372      0.0112      0.0024      0.0810          M03 Y11            
391   81.963061   -69.179399      9.4592      0.0237      8.6456      0.0431      8.3079      0.0257      8.4772      0.0003   -999.0000   -999.0000      8.1645      0.0012      7.9944      0.0007   -999.0000   -999.0000      8.1519      0.0218      8.2065      0.0198      7.8287      0.0179      8.1229      0.1343      8.1128      0.0293      0.0029      0.1505      8.1845      0.0237      0.0016      0.0865          M03 Y11 N12 G15    
392   81.965500   -69.252089     10.8202      0.0208     10.1048      0.0237      9.8869      0.0228      9.7593      0.0005      9.9185      0.0010      9.7958      0.0029      9.7306      0.0019   -999.0000   -999.0000      9.7688      0.0228      9.9578      0.0198      9.7398      0.0325      9.3350      0.2797      9.7370      0.0005      0.0029      0.0055      9.9220      0.0020      0.0036      0.0130                      G15    
393   82.000500   -69.128417     10.0020      0.0237      9.3057      0.0247      9.0148      0.0228      8.8112      0.0003      9.1255      0.0011      8.4039      0.0015      7.9339      0.0007   -999.0000   -999.0000      8.8848      0.0218      8.7684      0.0198      7.2388      0.0179      5.8559      0.0489      8.8490      0.0718      0.0052      0.2560      8.7905      0.0698      0.0029      0.1865          M03 Y11     G15    
394   82.005792   -66.342667     10.5842      0.0228      9.8170      0.0228      9.5394      0.0188     10.0406      0.0004      9.5919      0.0005      9.4594      0.0012      9.3827      0.0011      9.3018      0.0597      9.4128      0.0228      9.5944      0.0198      9.3747      0.0257      9.4321      0.3251   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000                  N12        
395   82.019958   -69.065772     10.6252      0.0237      9.8740      0.0208      9.5978      0.0188      9.4113      0.0005      9.5693      0.0009      9.4046      0.0023      9.3299      0.0015      9.1360      0.0217      9.4088      0.0218      9.5913      0.0198      9.0228      0.0364      7.7030      0.0938      9.3923      0.0060      0.0044      0.0350      9.5597      0.0075      0.0034      0.0420                      G15    
396   82.024881   -69.120357      9.4302      0.0237      8.5976      0.0393      8.1688      0.0325      7.5919      0.0002   -999.0000   -999.0000   -999.0000   -999.0000      6.8032      0.0004      4.6890      0.0006      7.6687      0.0296      7.5806      0.0188      5.8795      0.0149      4.5873      0.0257      7.4565      0.0815      0.0126      0.3310      7.5025      0.0383      0.0023      0.1150          M03 Y11     G15    
397   82.033607   -69.219738      9.1991      0.0257      8.3798      0.0393      8.0207      0.0237      7.7619      0.0002   -999.0000   -999.0000   -999.0000   -999.0000      6.9612      0.0004      4.5735      0.0005      7.9618      0.0237      7.9087      0.0198      6.1345      0.0149      4.7064      0.0257      7.8595      0.0560      0.0029      0.2500      7.8398      0.0318      0.0044      0.1460          M03 Y11     G15    
398   82.045458   -70.186778     11.4801      0.0198     10.5207      0.0218     10.1639      0.0208      9.9465      0.0005     10.1861      0.0007      9.9112      0.0017      9.8649      0.0022      9.3539      0.0770      9.9437      0.0228     10.2098      0.0208      9.7169      0.0498      8.9168      0.2451      9.9290      0.0210      0.0019      0.0710     10.1980      0.0160      0.0047      0.0815                  N12        
399   82.053458   -68.936361     11.4223      0.0257     10.5968      0.0296     10.2528      0.0208     10.1502      0.0006     10.3146      0.0013     10.1615      0.0034     10.0961      0.0024   -999.0000   -999.0000     10.1940      0.0247     10.3566      0.0218     10.0939      0.0393      8.9508      0.3169     10.0780      0.0115      0.0062      0.1135     10.2530      0.0145      0.0045      0.1185                  N12        
400   82.061958   -66.546139      9.9704      0.0218      9.2369      0.0237      8.8601      0.0208   -999.0000   -999.0000      8.3201      0.0004      7.8230      0.0008      7.2064      0.0005      5.3505      0.0021      8.2916      0.0228      8.1285      0.0198      6.4478      0.0139      5.3910      0.0296      8.3620      0.0400      0.0033      0.3175      8.2330      0.0260      0.0041      0.2720                  N12        
401   82.064241   -66.981324      9.3033      0.0237      8.4718      0.0412      8.1118      0.0237      7.9211      0.0002   -999.0000   -999.0000      7.8765      0.0017      7.0933      0.0004      4.6806      0.0011      7.8947      0.0247      7.8751      0.0198      6.1552      0.0149      4.7457      0.0267      7.7965      0.0175      0.0030      0.2790      7.8110      0.0220      0.0033      0.1840              Y11            
402   82.066198   -69.200268      9.6394      0.0237      8.8196      0.0247      8.5337      0.0208      8.4584      0.0003   -999.0000   -999.0000      8.4471      0.0015      8.3220      0.0009   -999.0000   -999.0000      8.4139      0.0218      8.6215      0.0188      8.2815      0.0178      7.7899      0.0883      8.3665      0.0128      0.0024      0.0420      8.5497      0.0190      0.0035      0.0710          M03 Y11     G15    
403   82.077459   -69.126368      9.5001      0.0237      8.6768      0.0257      8.3339      0.0325      8.1009      0.0003   -999.0000   -999.0000      8.1349      0.0016      7.6724      0.0006      5.9620      0.0015      8.1648      0.0218      8.3024      0.0188      7.1309      0.0179      6.1207      0.0422      8.1550      0.0150      0.0019      0.0600      8.2900      0.0140      0.0040      0.0660          M03 Y11     G15    
404   82.087167   -69.057067     10.3284      0.0208      9.3708      0.0237      8.9856      0.0208      8.8170      0.0003      9.5227      0.0017      8.6929      0.0017      8.4944      0.0009      7.9337      0.0082      8.7918      0.0218      8.9484      0.0198      8.0139      0.0247      6.6240      0.0556      8.7600      0.0070      0.0033      0.0440      8.9080      0.0160      0.0033      0.0540                  N12 G15    
405   82.116319   -69.215940      8.9881      0.0257      8.6856      0.0612      8.4038      0.0286      8.3542      0.0003   -999.0000   -999.0000   -999.0000   -999.0000      7.4411      0.0006      5.9489      0.0017      8.1539      0.0228      7.9198      0.0198      7.0648      0.0159      6.0560      0.0402      8.1070      0.0348      0.0014      0.2470      7.8445      0.0248      0.0043      0.1620          M03 Y11     G15    
406   82.120235   -68.118893      8.6232      0.0286      7.8207      0.0286      7.4967      0.0208      6.8505      0.0001   -999.0000   -999.0000      6.6307      0.0004      6.3792      0.0003      4.0368      0.0008      6.8938      0.0612      6.9155      0.0198      5.2307      0.0159      4.0218      0.0257      6.6065      0.0675      0.0103      0.4575      6.8293      0.0483      0.0049      0.1550              Y11     G15 J17
407   82.126448   -69.012338      9.6671      0.0208      8.7918      0.0198      8.5228      0.0188      8.3817      0.0003   -999.0000   -999.0000      8.3634      0.0019      7.9609      0.0007      6.4054      0.0025      8.3159      0.0218      8.4505      0.0198      7.4279      0.0179      6.3180      0.0412      8.3135      0.0123      0.0012      0.0540      8.4475      0.0135      0.0031      0.0755          M03 Y11     G15    
408   82.127750   -69.148000     11.2062      0.0257     10.4147      0.0247     10.1728      0.0208     10.0711      0.0006     10.1459      0.0013     10.0967      0.0034      9.9948      0.0023   -999.0000   -999.0000     10.0497      0.0218     10.2346      0.0188     10.2139      0.0537      7.8279      0.0984     10.0420      0.0050      0.0018      0.0390     10.2255      0.0070      0.0030      0.0385                  N12        
409   82.131423   -69.091968      9.3040      0.0218      8.4156      0.0335      8.0689      0.0306      7.8367      0.0002   -999.0000   -999.0000   -999.0000   -999.0000      7.3520      0.0005      5.1534      0.0008      7.8229      0.0247      7.8913      0.0188      6.5358      0.0159      5.1479      0.0296      7.7973      0.0182      0.0029      0.1930      7.8560      0.0195      0.0048      0.1495          M03 Y11     G15    
410   82.149958   -68.437553      9.0723      0.0267      8.3148      0.0412      7.8858      0.0198      7.7371      0.0002   -999.0000   -999.0000   -999.0000   -999.0000      7.0814      0.0004      5.0017      0.0015      7.6139      0.0306      7.6796      0.0198      6.2496      0.0149      4.9839      0.0276      7.7077      0.0475      0.0019      0.2250      7.7455      0.0217      0.0040      0.1430                      G15    
411   82.152500   -68.710692      9.0761      0.0315      8.2807      0.0267      7.9399      0.0267      7.7380      0.0002   -999.0000   -999.0000   -999.0000   -999.0000      7.0648      0.0004      5.7861      0.0029      7.7459      0.0306      7.8076      0.0198      6.5698      0.0149      5.7700      0.0345      7.6848      0.0340      0.0023      0.1230      7.7660      0.0278      0.0034      0.0930                      G15    
412   82.171542   -70.120994     11.8084      0.0325     10.9669      0.0354     10.5948      0.0306   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000     10.3832      0.0031   -999.0000   -999.0000     10.2557      0.0218     10.4462      0.0198     10.0827      0.0920      9.4729      0.3608     10.2425      0.0090      0.0034      0.0300     10.4490      0.0105      0.0012      0.0490                      G15    
413   82.171583   -68.934714      9.8122      0.0218      9.0128      0.0208      8.7399      0.0208      8.7202      0.0003      8.9362      0.0009      8.4646      0.0015      8.3422      0.0009      8.0551      0.0126      8.5845      0.0218      8.7035      0.0198      8.2724      0.0198      8.1780      0.1066      8.5435      0.0290      0.0020      0.1750      8.6480      0.0305      0.0022      0.1850                      G15    
414   82.179938   -67.307893      9.6272      0.0208      8.8417      0.0498      8.6016      0.0188      8.4782      0.0002   -999.0000   -999.0000      8.4269      0.0014      8.1005      0.0007      7.5481      0.0066      8.4344      0.0228      8.5736      0.0198      7.9809      0.0179      7.8228      0.1102      8.4010      0.0097      0.0017      0.0560      8.5440      0.0085      0.0017      0.0500          M03 Y11            
415   82.189510   -68.967304      8.7242      0.0286      7.9607      0.0412      7.5689      0.0178      7.3565      0.0002   -999.0000   -999.0000   -999.0000   -999.0000      6.8564      0.0004      5.3096      0.0013      7.2699      0.0354      7.4626      0.0198      6.3007      0.0149      5.3320      0.0277      7.1800      0.0390      0.0085      0.2800      7.4512      0.0160      0.0033      0.1300          M03 Y11 N12 G15    
416   82.203625   -69.192778     11.1851      0.0237     10.2308      0.0247      9.9549      0.0228      9.8370      0.0006      9.9632      0.0011      9.7749      0.0026      9.7091      0.0020      9.2907      0.0298      9.9109      0.0218     10.0255      0.0198      9.7747      0.0344      9.8199      0.4235      9.8763      0.0163      0.0020      0.0850      9.9985      0.0140      0.0054      0.0895                  N12        
417   82.206333   -66.793111     10.4501      0.0218      9.6706      0.0247      9.4281      0.0228   -999.0000   -999.0000      9.4378      0.0006      9.2766      0.0016      9.2316      0.0016      8.9221      0.0491      9.2778      0.0228      9.4723      0.0198      9.1808      0.0247      9.5550      0.4092      9.2525      0.0025      0.0014      0.0350      9.4470      0.0120      0.0020      0.0545                  N12        
418   82.215167   -68.779028     10.2180      0.0237      9.4288      0.0247      9.1189      0.0188      9.0017      0.0003      9.2027      0.0009      9.1261      0.0013      8.8692      0.0010      8.1082      0.0219      8.9808      0.0237      9.1585      0.0198      8.7102      0.0238      7.9749      0.1066      8.9603      0.0127      0.0028      0.0580      9.1360      0.0175      0.0020      0.0700                  N12        
419   82.215933   -70.012402     10.2579      0.0208      9.3655      0.0237      8.9998      0.0198      8.5903      0.0002      8.6729      0.0003      8.3765      0.0008      8.1291      0.0009      6.5755      0.0056      8.8448      0.0218      8.7114      0.0198      7.1668      0.0159      6.0410      0.0345      8.7922      0.0535      0.0026      0.3695      8.6630      0.0290      0.0039      0.2645              Y11     G15    
420   82.219292   -69.487611     11.5781      0.0257     10.6648      0.0257     10.3189      0.0208     10.1745      0.0005     10.2595      0.0011     10.0834      0.0029      9.9604      0.0019   -999.0000   -999.0000     10.0530      0.0218     10.1386      0.0188      9.7238      0.0306      9.1062      0.1987     10.1290      0.0440      0.0069      0.1625     10.1960      0.0540      0.0059      0.1945                  N12        
421   82.221125   -69.504172     11.5443      0.0228     10.7278      0.0257     10.4729      0.0188     10.3693      0.0005     10.4922      0.0010     10.3946      0.0027   -999.0000   -999.0000   -999.0000   -999.0000     10.2936      0.0228     10.4693      0.0198      9.6709      0.0276      8.3219      0.1308     10.3025      0.0060      0.0046      0.0440     10.4715      0.0055      0.0023      0.0490                      G15    
422   82.252917   -69.445572     10.5432      0.0257      9.7688      0.0228      9.5288      0.0208      9.3846      0.0003      9.5935      0.0009      9.4255      0.0020      9.3695      0.0012      9.1742      0.0546      9.3868      0.0228      9.5844      0.0198      9.3647      0.0276      9.2576   -999.0000      9.3670      0.0050      0.0015      0.0230      9.5725      0.0055      0.0038      0.0335                      G15    
423   82.253219   -68.775960      9.5712      0.0257      8.7588      0.0441      8.4548      0.0228      8.2537      0.0002   -999.0000   -999.0000      8.2906      0.0014      7.6662      0.0005      5.7808      0.0029      8.2651      0.0228      8.3514      0.0198      7.1309      0.0169      5.8338      0.0335      8.2715      0.0180      0.0020      0.1290      8.3748      0.0223      0.0026      0.1180          M03 Y11 N12 G15    
424   82.255125   -68.895064     10.0459      0.0257      9.2830      0.0228      9.0247      0.0208      9.0080      0.0003      9.2077      0.0008      8.8532      0.0015      8.7266      0.0009      7.9098      0.0179      8.9008      0.0228      9.1004      0.0198      8.5925      0.0208      8.0999      0.1020      8.8742      0.0055      0.0020      0.0360      9.0765      0.0075      0.0034      0.0595                  N12 G15    
425   82.264496   -69.112835      9.1091      0.0198      8.2827      0.0286      7.9208      0.0198      7.6055      0.0002   -999.0000   -999.0000   -999.0000   -999.0000      6.6302      0.0004      3.9557      0.0004      7.4578      0.0276      7.2413      0.0198      5.3390      0.0139      3.9628      0.0179      7.6245      0.1240      0.0059      0.4240      7.3972      0.0977      0.0029      0.3000          M03 Y11     G15 J17
426   82.267333   -69.355208     11.1902      0.0257     10.5127      0.0208     10.3408      0.0208     10.2194      0.0007     10.3734      0.0013     10.2457      0.0036     10.1617      0.0026   -999.0000   -999.0000     10.1948      0.0228     10.3734      0.0198     10.0809      0.0393      9.3708      0.2719     10.1753      0.0090      0.0035      0.0330     10.3468      0.0008      0.0046      0.0440                      G15    
427   82.267542   -69.670833     11.2463      0.0228     10.4228      0.0228     10.1148      0.0208     10.0434      0.0004     10.1904      0.0011     10.0085      0.0023   -999.0000   -999.0000   -999.0000   -999.0000     10.0218      0.0228     10.1766      0.0198      9.9548      0.0315      9.5550      0.3221      9.9995      0.0060      0.0038      0.0255     10.1572      0.0092      0.0038      0.0320                  N12        
428   82.272933   -67.304874      9.7090      0.0267      8.8668      0.0441      8.5940      0.0208      8.4556      0.0002      9.1668      0.0005      8.4771      0.0013      8.3170      0.0007      7.1162      0.0058      8.4785      0.0228      8.6825      0.0198      8.0356      0.0188      6.7688      0.0489      8.4525      0.0120      0.0028      0.0420      8.6330      0.0170      0.0014      0.0610          M03 Y11            
429   82.285018   -69.205096      9.4721      0.0257      8.6878      0.0460      8.3649      0.0354      8.0843      0.0002   -999.0000   -999.0000   -999.0000   -999.0000      7.6640      0.0006      5.5582      0.0015      8.0941      0.0237      8.2295      0.0198      7.1318      0.0159      5.6500      0.0315      8.0698      0.0160      0.0033      0.0750      8.1925      0.0168      0.0033      0.0585          M03 Y11 N12 G15    
430   82.297375   -66.469194     10.8893      0.0257     10.1237      0.0237      9.8638      0.0208      9.7130      0.0009      9.9464      0.0008      9.8187      0.0021      9.7461      0.0020      9.6226      0.0883      9.7819      0.0218      9.9737      0.0188      9.7436      0.0296      9.1107      0.2625      9.7550      0.0040      0.0018      0.0160      9.9340      0.0050      0.0019      0.0710                  N12        
431   82.337464   -68.792041      8.9682      0.0208      8.2677      0.0431      7.9937      0.0354      7.9234      0.0002   -999.0000   -999.0000   -999.0000   -999.0000      7.4125      0.0004      6.6993      0.0060      7.7677      0.0286      7.9078      0.0198      7.2477      0.0169      6.7279      0.0498      7.7635      0.0510      0.0013      0.1860      7.9290      0.0300      0.0014      0.1690          M03 Y11 N12 G15    
432   82.339290   -69.005629      8.8472      0.0208      8.0527      0.0325      7.7659      0.0218      7.3846      0.0002   -999.0000   -999.0000   -999.0000   -999.0000      6.5796      0.0004      4.9188      0.0013      7.3648      0.0354      7.4566      0.0198      5.9211      0.0149      4.8559      0.0267      7.3412      0.0640      0.0060      0.1990      7.4630      0.0325      0.0026      0.1300          M03 Y11 N12 G15    
433   82.339750   -68.736436      9.6052      0.0228      8.7487      0.0354      8.5490      0.0208      8.4584      0.0002   -999.0000   -999.0000      8.3905      0.0010      8.1447      0.0007      6.8581      0.0068      8.4066      0.0228      8.5824      0.0198      7.7999      0.0169      6.8759      0.0536      8.3730      0.0100      0.0023      0.0550      8.5630      0.0130      0.0031      0.0530                      G15    
434   82.354167   -69.940589     11.0612      0.0257     10.1757      0.0247      9.8048      0.0228      9.5435      0.0004      9.6773      0.0005      9.4594      0.0014      9.3789      0.0019      8.2617      0.0280      9.6558      0.0228      9.7604      0.0198      9.3167      0.0286      8.3839      0.1308      9.6580      0.0142      0.0019      0.0920      9.7470      0.0260      0.0017      0.0690                      G15    
435   82.358167   -66.976528      9.7745      0.0237      8.9779      0.0208      8.7137      0.0188      8.7098      0.0003      9.2959      0.0016      8.4600      0.0015      8.1902      0.0007      6.4266      0.0038      8.5535      0.0237      8.6765      0.0208      7.8820      0.0169      6.4880      0.0393      8.5610      0.0170      0.0027      0.1260      8.6775      0.0215      0.0033      0.1520                  N12        
436   82.361958   -67.074056     10.5008      0.0237      9.7526      0.0208      9.5383      0.0188      9.4196      0.0004      9.6031      0.0009      9.4646      0.0022      9.3685      0.0013      9.1231      0.0373      9.4418      0.0228      9.6383      0.0198      9.3817      0.0277      9.4017      0.3184      9.4150      0.0060      0.0013      0.0190      9.6060      0.0055      0.0030      0.0360                  N12        
437   82.364952   -69.147313      8.4213      0.0267      7.6947      0.0498      7.3228      0.0218      6.8084      0.0001   -999.0000   -999.0000   -999.0000   -999.0000      6.0635      0.0003      4.1103      0.0006      6.6989      0.0744      6.6556      0.0218      4.9578      0.0139      4.0181      0.0228      6.3800      0.0813      0.0109      0.4360      6.5752      0.0545      0.0071      0.1800          M03 Y11     G15    
438   82.368083   -69.606944     10.8282      0.0237     10.0827      0.0208      9.8299      0.0228      9.7403      0.0004      9.8757      0.0009      9.7137      0.0024      9.6699      0.0015      9.5714      0.0587      9.7219      0.0228      9.9172      0.0198      9.7169      0.0315      9.5345   -999.0000      9.6862      0.0040      0.0031      0.0220      9.8808      0.0088      0.0027      0.0360                  N12        
439   82.370667   -69.837503     11.5003      0.0364     10.6238      0.0441     10.2418      0.0306      9.9950      0.0004     10.0966      0.0010      9.8939      0.0025      9.7606      0.0017      9.0729      0.0431      9.8857      0.0228      9.9712      0.0208      9.7428      0.0374      9.0686      0.2451   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000                      G15    
440   82.371000   -68.861214     10.3385      0.0257      9.5619      0.0247      9.2978      0.0188      9.2914      0.0003      9.3875      0.0010      9.2008      0.0019      9.1415      0.0011   -999.0000   -999.0000      9.1748      0.0228      9.3796      0.0198      9.1128      0.0237      9.0517      0.2499      9.1555      0.0065      0.0037      0.0275      9.3600      0.0083      0.0029      0.0475                      G15    
441   82.375458   -66.504083     11.1843      0.0237     10.4397      0.0267     10.2559      0.0228     10.1055      0.0009     10.2851      0.0009     10.1792      0.0025     10.1235      0.0026     10.0233      0.1326     10.1440      0.0228     10.3314      0.0198     10.0846      0.0373      9.7728      0.4194     10.1250      0.0020      0.0021      0.0190     10.3030      0.0040      0.0010      0.0230                  N12        
442   82.378500   -68.799644     10.4450      0.0237      9.6581      0.0228      9.4348      0.0188      9.3539      0.0003      9.5628      0.0009      9.3385      0.0017      9.2909      0.0012   -999.0000   -999.0000      9.3149      0.0218      9.5067      0.0179      9.2888      0.0237      9.4329      0.3856      9.2955      0.0015      0.0026      0.0145      9.4815      0.0045      0.0045      0.0260                  N12 G15    
443   82.381125   -69.654778     10.9803      0.0228     10.1328      0.0208      9.8608      0.0188      9.7449      0.0004      9.9281      0.0009      9.7749      0.0025      9.7159      0.0016   -999.0000   -999.0000      9.7668      0.0228      9.9385      0.0198      9.3688      0.0296      7.7740      0.0920      9.7315      0.0060      0.0021      0.0175      9.9100      0.0055      0.0031      0.0360                  N12        
444   82.393000   -68.886214     10.3330      0.0228      9.5346      0.0208      9.2559      0.0188      9.1441      0.0003      9.1705      0.0007      8.9233      0.0016      8.7204      0.0009      7.1443      0.0081      9.0178      0.0228      9.1283      0.0198      8.3919      0.0188      7.1216      0.0593      9.0467      0.0520      0.0009      0.2205      9.1675      0.0500      0.0033      0.2110                      G15    
445   82.393450   -66.924538      9.8602      0.0267      9.0707      0.0208      8.7496      0.0228      8.3474      0.0002   -999.0000   -999.0000   -999.0000   -999.0000      6.6637      0.0003      4.4463      0.0008      8.1167      0.0228      7.8026      0.0198      5.5278      0.0139      4.2209      0.0218      8.0130      0.0360      0.0013      0.4270      7.7690      0.0405      0.0021      0.2605              Y11            
446   82.397417   -68.512642      9.7284      0.0228      8.8377      0.0247      8.5038      0.0208      8.3183      0.0002   -999.0000   -999.0000      8.2846      0.0011      7.9329      0.0006      6.5723      0.0056      8.2679      0.0228      8.4075      0.0198      7.5637      0.0198      6.7209      0.0546      8.2550      0.0128      0.0035      0.0540      8.3965      0.0197      0.0040      0.0515                  N12 G15    
447   82.406042   -66.881083     10.0374      0.0296      9.1846      0.0228      8.9150      0.0188   -999.0000   -999.0000      8.9358      0.0005      8.6738      0.0012      8.4038      0.0009      7.8216      0.0157      8.7658      0.0228      8.9156      0.0198      8.2676      0.0188      7.9260      0.0966      8.7580      0.0235      0.0032      0.0660      8.9140      0.0100      0.0021      0.0555                  N12        
448   82.417958   -68.858536     10.6083      0.0228      9.7843      0.0208      9.5141      0.0188      9.4274      0.0003      9.5948      0.0008      9.4446      0.0021      9.3789      0.0014   -999.0000   -999.0000      9.4219      0.0228      9.6146      0.0198      9.3488      0.0267      9.1897      0.2695      9.3990      0.0035      0.0035      0.0265      9.5802      0.0028      0.0015      0.0360                      G15    
449   82.418042   -66.838028     10.0473      0.0267      9.2416      0.0228      9.0488      0.0228      9.3593      0.0009      9.0065      0.0005      8.8555      0.0013      8.7486      0.0011      8.1868      0.0203      8.8757      0.0228      9.0584      0.0198      8.6512      0.0198      8.2530      0.1519      8.8320      0.0045      0.0023      0.0295      9.0180      0.0110      0.0013      0.0340                  N12        
450   82.425819   -68.954832      7.9358      0.0237      7.2120      0.0460      6.9062      0.0286      6.7740      0.0001   -999.0000   -999.0000   -999.0000   -999.0000      6.2732      0.0003      4.4899      0.0009      6.7608      0.0735      6.8266      0.0208      5.5577      0.0149      4.4906      0.0237      6.3410      0.1885      0.0070      0.7475      6.7340      0.0885      0.0069      0.3985          M03 Y11 N12 G15 J17
451   82.430542   -67.211111     10.5072      0.0237      9.7301      0.0228      9.4925      0.0228      9.4138      0.0004      9.5799      0.0008      9.4267      0.0022      9.3445      0.0012      9.1164      0.0411      9.3888      0.0228      9.5874      0.0198      9.3237      0.0267      9.6143      0.3892      9.3670      0.0060      0.0031      0.0245      9.5620      0.0090      0.0023      0.0335                  N12        
452   82.433042   -70.481167     10.1885      0.0237      9.4618      0.0208      9.2700      0.0208      9.1876      0.0003      9.3102      0.0008      9.1214      0.0011      8.9418      0.0009      7.9597      0.0196      9.1358      0.0218      9.3414      0.0198      8.7019      0.0208      7.9048      0.1002      9.1155      0.0050      0.0028      0.0540      9.3153      0.0092      0.0030      0.0780                  N12        
453   82.433175   -69.097210      9.0032      0.0286      8.1998      0.0412      7.9018      0.0237   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000      4.9321      0.0014      7.6380      0.0315      7.6961      0.0198      6.3408      0.0149      5.0368      0.0276      7.7210      0.0853      0.0045      0.2855      7.7300      0.0430      0.0036      0.2430          M03 Y11     G15    
454   82.438042   -66.487000     10.5812      0.0257      9.8028      0.0286      9.5778      0.0237   -999.0000   -999.0000      9.6192      0.0007      9.4687      0.0018      9.3998      0.0017      9.1870      0.0675      9.3538      0.0208      9.5656      0.0188      9.2938      0.0237      9.1671      0.2851      9.3890      0.0150      0.0013      0.1340      9.5750      0.0150      0.0040      0.0840                  N12        
455   82.442417   -68.617347      9.9111      0.0237      9.0537      0.0228      8.7668      0.0208      8.7904      0.0002      9.0096      0.0006      8.5098      0.0010      8.4143      0.0007      8.2511      0.0228      8.6422      0.0228      8.7684      0.0198      8.4744      0.0257      8.9187      0.3056      8.5995      0.0287      0.0016      0.1230      8.7233      0.0363      0.0029      0.1380                      G15    
456   82.478150   -69.071027      9.4343      0.0257      8.7076      0.0354      8.4258      0.0188      8.2828      0.0003      9.0364      0.0011      8.2636      0.0015      7.9012      0.0007      6.7735      0.0070      8.2587      0.0228      8.3915      0.0198      7.6078      0.0169      6.7701      0.0460      8.2432      0.0335      0.0038      0.1070      8.3965      0.0423      0.0034      0.1590          M03 Y11     G15 J17
457   82.478375   -69.863722     10.8533      0.0267     10.0478      0.0247      9.7468      0.0208      9.6130      0.0004      9.7932      0.0009      9.6544      0.0022      9.6047      0.0013   -999.0000   -999.0000      9.6409      0.0228      9.8376      0.0198      9.6027      0.0296      9.4729   -999.0000      9.6017      0.0042      0.0012      0.0185      9.8155      0.0040      0.0032      0.0170                  N12        
458   82.478929   -67.310215      8.9142      0.0345      8.1437      0.0374      7.8089      0.0169      7.4650      0.0002   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000      4.3810      0.0009      7.3838      0.0335      7.4027      0.0198      5.5710      0.0149      4.3847      0.0247      7.5105      0.0695      0.0071      0.4935      7.4120      0.0600      0.0041      0.2530          M03 Y11            
459   82.488917   -66.840944      9.9645      0.0276      9.1419      0.0208      8.8578      0.0257   -999.0000   -999.0000      8.9550      0.0005      8.7164      0.0013      8.5301      0.0010      7.5245      0.0110      8.7768      0.0228      8.9325      0.0198      8.2676      0.0188      7.6369      0.0763      8.7555      0.0060      0.0017      0.0490      8.9210      0.0125      0.0019      0.0810                  N12        
460   82.504958   -69.943944     10.7982      0.0267     10.0000      0.0267      9.8099      0.0237      9.6371      0.0004      9.6595      0.0005      9.5417      0.0015      9.3998      0.0014   -999.0000   -999.0000      9.5808      0.0228      9.6383      0.0198      9.0897      0.0237      7.3389      0.0660      9.5605      0.0130      0.0036      0.0720      9.6585      0.0213      0.0035      0.1200                  N12        
461   82.506667   -71.955000     10.0894      0.0198      9.2597      0.0247      8.8629      0.0228      8.9656      0.0004      9.3221      0.0009      8.7789      0.0012      8.6925      0.0013      8.4373      0.0292      8.7928      0.0228      8.9205      0.0198      8.5915      0.0188      8.2629      0.1317      8.7760      0.0095      0.0036      0.0555      8.9290      0.0245      0.0022      0.0885                  N12        
462   82.507292   -69.477158     10.3074      0.0267      9.5148      0.0228      9.2650      0.0237      9.2104      0.0003      9.3464      0.0008      9.1354      0.0017      9.0492      0.0009      8.8097      0.0262      9.1168      0.0228      9.3135      0.0198      9.0348      0.0228      9.4221      0.3057      9.0980      0.0080      0.0023      0.0350      9.2897      0.0032      0.0038      0.0255                  N12 G15    
463   82.509512   -67.045854      8.7693      0.0335      8.1818      0.0237      7.9937      0.0198   -999.0000   -999.0000      7.8976      0.0003      7.5123      0.0006   -999.0000   -999.0000      6.0082      0.0034      7.7767      0.0267      7.8186      0.0198      7.1127      0.0159      6.0390      0.0344      7.6550      0.0440      0.0049      0.3195      7.7170      0.0485      0.0020      0.2085          M03 Y11            
464   82.512125   -68.767722      9.5364      0.0228      8.6718      0.0335      8.4258      0.0228      8.3517      0.0002      9.0300      0.0009      8.3491      0.0012      8.0042      0.0006      6.7058      0.0061      8.2708      0.0228      8.4414      0.0198      7.6538      0.0169      6.7152      0.0527      8.2595      0.0152      0.0035      0.0535      8.4283      0.0122      0.0045      0.0510                  N12        
465   82.519134   -68.791330      9.8179      0.0237      9.0519      0.0228      8.7889      0.0237      8.8284      0.0003      9.1020      0.0008      8.5877      0.0011      8.4069      0.0007      7.4105      0.0114      8.6728      0.0228      8.8725      0.0198      8.2280      0.0188      7.5519      0.0688      8.6430      0.0033      0.0018      0.0470      8.8308      0.0102      0.0037      0.0555          M03 Y11 N12 G15 J17
466   82.520562   -69.066599      9.9142      0.0237      9.0949      0.0228      8.8281      0.0188      8.8246      0.0003      8.8378      0.0009      8.5525      0.0015      8.2970      0.0009      6.8861      0.0071      8.6646      0.0228      8.8145      0.0198      7.9076      0.0178      7.0345      0.0565      8.6600      0.0155      0.0012      0.0490      8.8227      0.0122      0.0029      0.0615          M03 Y11 N12 G15    
467   82.530917   -71.895139     10.6022      0.0218      9.7957      0.0247      9.5819      0.0218      9.4775      0.0005      9.6750      0.0007      9.4733      0.0018      9.4653      0.0017      9.4354      0.0810      9.4887      0.0218      9.6654      0.0198      9.4407      0.0247      9.3182      0.3464      9.4620      0.0020      0.0023      0.0075      9.6400      0.0070      0.0022      0.0210                  N12        
468   82.539901   -69.184357      9.8531      0.0208      8.9619      0.0247      8.6607      0.0228      8.5736      0.0003      9.1296      0.0018      8.3867      0.0015      8.2890      0.0008      7.4063      0.0083      8.4378      0.0218      8.5685      0.0198      8.0278      0.0208      7.2143      0.0641      8.4380      0.0105      0.0020      0.0640      8.5802      0.0195      0.0051      0.0890          M03 Y11     G15    
469   82.543542   -70.069694     10.7522      0.0228     10.0548      0.0247      9.8318      0.0228      9.6834      0.0004      9.8083      0.0005      9.6442      0.0015      9.5550      0.0017      9.3590      0.0662      9.5727      0.0228      9.6663      0.0198      9.4907      0.0286      9.5202      0.3230   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000                      G15    
470   82.545333   -66.919972     10.0199      0.0267      9.2280      0.0218      8.9927      0.0188   -999.0000   -999.0000      9.0258      0.0004      8.8401      0.0011      8.6726      0.0013      8.4111      0.0247      8.8228      0.0228      9.0046      0.0198      8.6181      0.0208      8.3860      0.1588      8.8090      0.0130      0.0009      0.0585      8.9980      0.0180      0.0020      0.0550                  N12        
471   82.550042   -69.963389     11.2553      0.0247     10.3877      0.0276     10.0679      0.0257      9.8951      0.0004     10.0195      0.0006      9.8227      0.0017      9.6243      0.0015      8.3561      0.0309      9.8457      0.0208      9.9936      0.0188      9.1927      0.0237      8.6711      0.1903      9.8965      0.0355      0.0089      0.1140      9.9957      0.0198      0.0018      0.0880                  N12        
472   82.553500   -66.933694      9.6423      0.0257      8.8097      0.0460      8.5816      0.0208   -999.0000   -999.0000      8.5623      0.0004      8.2753      0.0008      8.1051      0.0010      7.7196      0.0138      8.3685      0.0228      8.4975      0.0198      7.9756      0.0178      7.6349      0.0781      8.3110      0.0220      0.0017      0.0730      8.4300      0.0170      0.0033      0.0835                  N12        
473   82.583125   -67.371250     10.7753      0.0237     10.0042      0.0237      9.7758      0.0228     10.0211      0.0008      9.8773      0.0007      9.7312      0.0016      9.6455      0.0023      9.6943      0.1035      9.6658      0.0218      9.8585      0.0198      9.6757      0.0286      9.1409   -999.0000      9.6580      0.0035      0.0020      0.0260      9.8440      0.0080      0.0021      0.0370                  N12        
474   82.586000   -66.883900      9.1582      0.0846      8.0108      0.0286      7.7248      0.0267   -999.0000   -999.0000   -999.0000   -999.0000      7.6442      0.0008   -999.0000   -999.0000      5.0149      0.0012      6.2085      0.0734      6.4754      0.0208      5.4278      0.0139      4.5447      0.0228   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000                          J17
475   82.587314   -67.334840      8.4621      0.0208      7.8028      0.0431      7.4719      0.0257   -999.0000   -999.0000      6.9295      0.0002      6.5554      0.0004   -999.0000   -999.0000      3.8647      0.0008      7.0877      0.0470      6.8064      0.0208      4.9006      0.0139      3.8599      0.0218      6.7005      0.1263      0.0107      0.6460      6.6913      0.0425      0.0029      0.2465          M03 Y11            
476   82.592061   -67.108752      9.7111      0.0237      8.9518      0.0218      8.6230      0.0208   -999.0000   -999.0000      8.6570      0.0004      8.4801      0.0009      8.3295      0.0012      7.1025      0.0093      8.5020      0.0228      8.6594      0.0208      8.0809      0.0169      7.1308      0.0555      8.5050      0.0200      0.0015      0.0735      8.6650      0.0230      0.0020      0.0805          M03 Y11 N12        
477   82.608125   -70.655750     10.7533      0.0237      9.9926      0.0276      9.7218      0.0228      9.5974      0.0003      9.8033      0.0009      9.6320      0.0014      9.6077      0.0012      9.3002      0.0650      9.6318      0.0228      9.8246      0.0198      9.5168      0.0296      8.8801   -999.0000      9.5975      0.0033      0.0031      0.0150      9.7903      0.0040      0.0027      0.0255                  N12        
478   82.609471   -69.506780      9.6123      0.0237      8.8417      0.0460      8.4976      0.0228      8.3216      0.0002      9.0265      0.0011      8.2042      0.0013      7.8899      0.0005      5.8409      0.0021      8.2615      0.0228      8.3805      0.0198      7.2627      0.0159      5.8260      0.0306      8.3650      0.0500      0.0025      0.2760      8.4510      0.0255      0.0024      0.1945          M03 Y11     G15    
479   82.637208   -66.556167     10.9822      0.0237     10.1438      0.0257      9.8668      0.0208      9.7674      0.0009      9.9030      0.0008      9.7596      0.0021      9.6886      0.0021      9.2704      0.0679      9.7779      0.0228      9.9578      0.0198      9.6918      0.0296      9.3162      0.3185      9.7570      0.0080      0.0012      0.0235      9.9330      0.0050      0.0034      0.0330                  N12        
480   82.639484   -67.287532      9.2292      0.0218      8.4127      0.0257      8.1408      0.0267   -999.0000   -999.0000      8.2684      0.0003      7.9771      0.0007      7.9614      0.0007      7.9405      0.0195      8.1118      0.0237      8.2625      0.0198      7.8199      0.0179      7.3360      0.0678      8.0460      0.0355      0.0021      0.1075      8.2065      0.0270      0.0026      0.1165          M03 Y11            
481   82.640375   -70.026283     10.7163      0.0208      9.8206      0.0247      9.3838      0.0228      9.1926      0.0003      9.1185      0.0004      8.8940      0.0011      8.6855      0.0011      7.1291      0.0100      9.2309      0.0228      9.1835      0.0188      8.1827      0.0188      7.1790      0.0622      9.2020      0.0520      0.0048      0.2070      9.1937      0.0192      0.0036      0.2195                      G15    
482   82.641625   -67.222722     10.2255      0.0237      9.4657      0.0218      9.2445      0.0208      9.3197      0.0012      9.1981      0.0005      9.0665      0.0012      8.8551      0.0013      7.9418      0.0212      9.1117      0.0218      9.2876      0.0198      8.6854      0.0218      8.0389      0.1020      9.0920      0.0090      0.0022      0.0530      9.2570      0.0060      0.0033      0.0665                  N12        
483   82.648062   -68.989827      8.7612      0.0296      7.9167      0.0354      7.5729      0.0237      7.4718      0.0002   -999.0000   -999.0000   -999.0000   -999.0000      6.6599      0.0004      4.3931      0.0008      7.4259      0.0354      7.4125      0.0198      5.7476      0.0149      4.3832      0.0228      7.1760      0.0345      0.0091      0.2885      7.3205      0.0242      0.0019      0.1280          M03 Y11     G15    
484   82.648212   -67.201204      9.9269      0.0218      9.1786      0.0237      8.8715      0.0208   -999.0000   -999.0000      8.9337      0.0004      8.7233      0.0010      8.5484      0.0013      7.6043      0.0143      8.7508      0.0228      8.9135      0.0198      8.2766      0.0188      7.5129      0.0735      8.7300      0.0060      0.0020      0.0400      8.8960      0.0070      0.0022      0.0480          M03 Y11            
485   82.654292   -66.913111     10.1111      0.0218      9.3520      0.0218      9.0611      0.0228      9.3486      0.0016      9.0991      0.0005      8.8687      0.0011      8.5760      0.0012      7.8002      0.0137      8.9178      0.0247      9.0745      0.0237      8.3680      0.0198      7.7770      0.0846      8.9040      0.0080      0.0014      0.0450      9.0590      0.0050      0.0063      0.0390                  N12        
486   82.660375   -69.014717     10.4553      0.0228      9.6690      0.0247      9.3664      0.0227      9.3792      0.0005      9.4066      0.0009      9.2348      0.0022      9.1530      0.0014      8.7406      0.0271      9.2578      0.0228      9.4527      0.0198      9.1697      0.0247      9.1498   -999.0000      9.2275      0.0038      0.0025      0.0235      9.4153      0.0115      0.0027      0.0505                  N12 G15    
487   82.669250   -67.385528     10.0976      0.0237      9.3266      0.0237      9.0428      0.0208      9.3469      0.0009      9.0965      0.0005      8.9353      0.0011      8.8586      0.0015      8.4869      0.0354      8.9428      0.0228      9.1484      0.0198      8.8278      0.0228      8.6510      0.1725      8.9145      0.0070      0.0015      0.0260      9.0995      0.0090      0.0023      0.0465                  N12        
488   82.672671   -69.259404      8.7662      0.0286      8.0127      0.0335      7.6108      0.0208      7.4468      0.0002   -999.0000   -999.0000   -999.0000   -999.0000      6.5278      0.0004      4.1525      0.0008      7.4687      0.0335      7.3826      0.0198      5.5429      0.0139      4.1421      0.0218      7.3865      0.0772      0.0107      0.2685      7.3940      0.0370      0.0035      0.1045          M03 Y11     G15    
489   82.674892   -69.089771      9.9030      0.0208      9.0985      0.0247      8.7757      0.0218      8.7693      0.0003      9.1504      0.0011      8.4130      0.0015      8.0658      0.0008      6.3610      0.0042      8.6018      0.0228      8.7095      0.0198      7.6637      0.0198      6.4430      0.0584      8.5825      0.0228      0.0017      0.0730      8.7240      0.0250      0.0057      0.1140          M03 Y11 N12 G15    
490   82.687125   -67.331889     10.0220      0.0218      9.1667      0.0218      8.8866      0.0208   -999.0000   -999.0000      8.9209      0.0004      8.7086      0.0010      8.5595      0.0009      7.7010      0.0154      8.7518      0.0218      8.9365      0.0188      8.3634      0.0188      7.4559      0.0772      8.7405      0.0265      0.0013      0.0760      8.9250      0.0225      0.0012      0.0690                  N12        
491   82.688204   -67.133163      9.6123      0.0218      8.8009      0.0286      8.4509      0.0208   -999.0000   -999.0000      8.4800      0.0003      8.2080      0.0008      7.9952      0.0010      6.4922      0.0056      8.3107      0.0228      8.4795      0.0198      7.6208      0.0169      6.5447      0.0431      8.2930      0.0200      0.0026      0.0510      8.4730      0.0240      0.0031      0.0750          M03 Y11            
492   82.695000   -67.282500     10.7702      0.0267     10.0277      0.0247      9.7908      0.0247      9.7946      0.0005      9.8714      0.0007      9.7195      0.0016      9.6784      0.0015   -999.0000   -999.0000      9.6018      0.0228      9.7696      0.0198      9.4907      0.0286      8.8631      0.2111      9.6270      0.0020      0.0021      0.0645      9.7980      0.0045      0.0016      0.0840                          J17
493   82.701750   -67.279389      9.9905      0.0257      9.1667      0.0247      8.9301      0.0247      9.3264      0.0016      9.0240      0.0004      8.7774      0.0010      8.6296      0.0009      7.7996      0.0179      8.4941      0.0169      8.8044      0.0169      8.3409      0.0188      7.9679      0.1066      8.7393      0.0175      0.0027      0.1590      8.9150      0.0180      0.0026      0.1695                  N12     J17
494   82.715208   -70.924417      9.1943      0.0228      8.3779      0.0238      8.1178      0.0286   -999.0000   -999.0000      8.1578      0.0003      7.6186      0.0007      7.2929      0.0005      5.4283      0.0014      7.8267      0.0257      7.8886      0.0188      6.6317      0.0149      5.4669      0.0286      7.7935      0.0222      0.0010      0.1310      7.8780      0.0290      0.0025      0.1340                  N12        
495   82.717208   -69.428497     10.2399      0.0237      9.5020      0.0247      9.2141      0.0228      9.1737      0.0003      9.6035      0.0013      8.8173      0.0015      8.4061      0.0007      6.3087      0.0035      8.9647      0.0208      9.0356      0.0179      7.7299      0.0129      6.3250      0.0383      8.9640      0.0475      0.0024      0.1880      9.0275      0.0350      0.0027      0.1555                      G15    
496   82.717866   -67.292882      9.8790      0.0218      9.0599      0.0218      8.8471      0.0208   -999.0000   -999.0000      8.8790      0.0004      8.6222      0.0010      8.4762      0.0008      6.8333      0.0070      8.6253      0.0228      8.7595      0.0198      8.0756      0.0188      6.9523      0.0518      8.6525      0.0545      0.0042      0.1530      8.7960      0.0600      0.0023      0.1995          M03 Y11         J17
497   82.727125   -70.550694     11.5161      0.0237     10.6047      0.0257     10.2487      0.0208     10.1605      0.0004     10.2773      0.0010     10.1186      0.0018     10.0558      0.0020     10.1814      0.1490     10.1400      0.0228     10.2665      0.0198      9.9346      0.0315      9.3477   -999.0000     10.1125      0.0070      0.0043      0.0470     10.2420      0.0110      0.0020      0.0440                  N12        
498   82.727583   -68.218778     10.7872      0.0228      9.8797      0.0247      9.5748      0.0228      9.3950      0.0004      9.5616      0.0006      9.3655      0.0015      9.3023      0.0013      9.0487      0.0410      9.4098      0.0228      9.5883      0.0198      9.1918      0.0257      8.2918      0.1501      9.3830      0.0080      0.0013      0.0260      9.5518      0.0022      0.0034      0.0280                  N12        
499   82.729500   -66.968222     10.5583      0.0237      9.7569      0.0276      9.4485      0.0198   -999.0000   -999.0000      9.5361      0.0006      9.3814      0.0014      9.3263      0.0018      9.1532      0.0532      9.3528      0.0228      9.5405      0.0198      9.3307      0.0237      9.1847      0.2672      9.3440      0.0025      0.0020      0.0255      9.5320      0.0030      0.0023      0.0210                  N12        
500   82.736125   -69.451125     10.5122      0.0237      9.7484      0.0247      9.5373      0.0247      9.3908      0.0003      9.5701      0.0008      9.4117      0.0021      9.3210      0.0012      9.0563      0.0341      9.3908      0.0228      9.5874      0.0198      9.3428      0.0247      9.0239   -999.0000      9.3675      0.0053      0.0027      0.0320      9.5663      0.0082      0.0028      0.0450                  N12 G15    
501   82.751000   -67.007639     10.1432      0.0218      9.3798      0.0237      9.1009      0.0198   -999.0000   -999.0000      9.1898      0.0005      9.0063      0.0012      8.8985      0.0016      8.4489      0.0299      8.9878      0.0228      9.1886      0.0198      8.8217      0.0218      8.4849      0.1614      8.9675      0.0075      0.0018      0.0210      9.1560      0.0085      0.0023      0.0280                  N12        
502   82.751940   -69.177779     10.7423      0.0276      9.8684      0.0306      9.5738      0.0296      9.3777      0.0005      9.4670      0.0010      9.3006      0.0022      9.2112      0.0014   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000          M03 Y11     G15    
503   82.755027   -69.183132      9.4941      0.0228      8.6429      0.0556      8.3477      0.0247   -999.0000   -999.0000      8.1805      0.0002      7.7464      0.0005      7.1708      0.0003   -999.0000   -999.0000      7.9597      0.0218      7.9471      0.0188      6.0915      0.0139      4.6089      0.0267      8.0300      0.0563      0.0016      0.1465      8.0595      0.0240      0.0026      0.1130          M03 Y11            
504   82.756083   -69.991286     11.6823      0.0208     10.9318      0.0267     10.7187      0.0228     10.5963      0.0006     10.7745      0.0009     10.6522      0.0025     10.5929      0.0031   -999.0000   -999.0000     10.6118      0.0228     10.8105      0.0208     10.6724      0.0489      9.7654   -999.0000     10.5755      0.0030      0.0020      0.0115     10.7747      0.0040      0.0027      0.0190                      G15    
505   82.764302   -69.094463      9.6355      0.0208      8.8068      0.0286      8.6016      0.0247      8.4207      0.0002      8.6219      0.0003      8.4194      0.0007      8.3360      0.0006   -999.0000   -999.0000      8.4180      0.0228      8.5934      0.0198      8.2738      0.0257      7.3739      0.0716      8.3900      0.0050      0.0037      0.0310      8.5572      0.0078      0.0035      0.0560          M03 Y11     G15    
506   82.767398   -69.317501      9.0361      0.0208      8.0798      0.0374      7.6468      0.0306      6.9579      0.0001   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000      4.2007      0.0008      6.9347      0.0556      6.6946      0.0228      5.0146      0.0139      4.0731      0.0228      6.7485      0.0527      0.0069      0.4175      6.6740      0.0420      0.0028      0.1505          M03 Y11     G15 J17
507   82.769292   -69.000000     10.2903      0.0228      9.5598      0.0257      9.2675      0.0218      9.1996      0.0003      9.3007      0.0004      9.1031      0.0010      8.9088      0.0009   -999.0000   -999.0000      9.1168      0.0218      9.2846      0.0198      8.5878      0.0228      6.8392      0.0499      9.0840      0.0097      0.0019      0.0400      9.2598      0.0130      0.0040      0.0635                  N12        
508   82.788629   -67.431940      8.8113      0.0188      7.9677      0.0412      7.6509      0.0237      7.6565      0.0002      7.6711      0.0002   -999.0000   -999.0000      7.1140      0.0004      5.2325      0.0017      7.4478      0.0325      7.5405      0.0198      6.5797      0.0149      5.2089      0.0257      7.3587      0.0607      0.0057      0.2915      7.5075      0.0320      0.0026      0.1150          M03 Y11            
509   82.794600   -66.592100      8.5522      0.0315      7.7618      0.0393      7.4508      0.0237   -999.0000   -999.0000      7.3730      0.0002      7.1094      0.0006      6.9252      0.0005      4.8311      0.0014      7.0988      0.0374      7.3193      0.0198      6.3297      0.0149      4.8659      0.0267      6.9825      0.0285      0.0025      0.2905      7.3550      0.0380      0.0039      0.1140                          J17
510   82.800333   -67.016389      9.9055      0.0237      9.1158      0.0237      8.8550      0.0198   -999.0000   -999.0000      8.9162      0.0004      8.7274      0.0010      8.6221      0.0013      8.2171      0.0227      8.7246      0.0228      8.9334      0.0198      8.5859      0.0208      8.2608      0.1237      8.7040      0.0060      0.0025      0.0210      8.9030      0.0080      0.0017      0.0270                  N12        
511   82.814424   -69.066357      9.4083      0.0208      8.5436      0.0286      8.2388      0.0169      8.1498      0.0002      8.1778      0.0002      7.7794      0.0005      7.2570      0.0004      5.8117      0.0032      8.0231      0.0257      8.0649      0.0198      6.6378      0.0159      5.8150      0.0325      7.9960      0.0180      0.0032      0.0955      8.0452      0.0227      0.0044      0.0810          M03 Y11 N12 G15    
512   82.826500   -68.733392      9.6761      0.0228      8.9079      0.0267      8.6326      0.0228   -999.0000   -999.0000      8.6236      0.0004      8.4520      0.0012      8.2804      0.0008      7.2354      0.0083      8.4622      0.0228      8.6144      0.0198      8.0786      0.0178      7.1392      0.0613      8.4383      0.0100      0.0020      0.0405      8.5747      0.0035      0.0030      0.0465                      G15    
513   82.826852   -69.157832      9.7923      0.0228      8.9738      0.0247      8.6480      0.0228      8.7283      0.0002      8.5792      0.0003      8.3557      0.0007      8.2222      0.0006   -999.0000   -999.0000      8.3850      0.0218      8.5215      0.0198      8.0838      0.0267      6.8238      0.0678      8.3818      0.0297      0.0029      0.0735      8.5173      0.0297      0.0052      0.0765          M03 Y11 N12 G15    
514   82.851125   -68.692681      9.8174      0.0228      9.0158      0.0257      8.6988      0.0228   -999.0000   -999.0000      8.7516      0.0004      8.5729      0.0012      8.4750      0.0008      8.1288      0.0211      8.5912      0.0218      8.7445      0.0198      8.4429      0.0247      8.8089      0.2562      8.5650      0.0150      0.0013      0.0580      8.7070      0.0180      0.0033      0.0660                  N12 G15    
515   82.856708   -69.354972      9.8260      0.0218      8.9967      0.0237      8.7247      0.0208      8.6234      0.0002      8.7843      0.0003      8.5663      0.0008      8.4162      0.0006      7.4346      0.0123      8.5750      0.0228      8.7535      0.0198      8.2266      0.0198      7.5979      0.0828      8.5533      0.0065      0.0037      0.0270      8.7278      0.0145      0.0031      0.0400                      G15    
516   82.857750   -69.777056     11.1443      0.0218     10.3918      0.0247     10.1429      0.0218     10.0426      0.0005     10.1896      0.0008     10.0453      0.0021     10.0157      0.0024   -999.0000   -999.0000      9.9869      0.0218     10.1714      0.0198      9.8808      0.0422      9.0040      0.2507     10.0060      0.0047      0.0035      0.0590     10.1995      0.0043      0.0043      0.0660                  N12        
517   82.878417   -69.895339     10.5742      0.0247      9.8072      0.0208      9.5598      0.0228      9.4448      0.0004      9.5664      0.0006      9.4458      0.0015      9.3883      0.0015   -999.0000   -999.0000      9.4139      0.0228      9.6066      0.0198      9.0487      0.0267      7.6620      0.0856      9.3870      0.0020      0.0028      0.0105      9.5840      0.0045      0.0045      0.0190                  N12 G15    
518   82.880250   -69.174583      9.9744      0.0228      9.1806      0.0247      8.8331      0.0247      8.7748      0.0002      8.7968      0.0003      8.5272      0.0008      8.2496      0.0006      6.8073      0.0070      8.6656      0.0228      8.8245      0.0198      7.7886      0.0247      6.7761      0.0753      8.6402      0.0175      0.0039      0.0865      8.7852      0.0220      0.0058      0.0840                      G15    
519   82.887958   -67.105917     10.7262      0.0237     10.0171      0.0247      9.7878      0.0247      9.7091      0.0007      9.8417      0.0007      9.6724      0.0016      9.6288      0.0022      9.4871      0.0787      9.6658      0.0228      9.8447      0.0198      9.6449      0.0296      9.3599      0.3266      9.6425      0.0060      0.0020      0.0360      9.8260      0.0050      0.0014      0.0320                  N12        
520   82.889167   -69.734017     11.5051      0.0277     10.6487      0.0286     10.3448      0.0286     10.1882      0.0006     10.2969      0.0008      9.9601      0.0020     10.0613      0.0025   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000                      G15    
521   82.895292   -69.038628     11.3332      0.0218     10.4267      0.0228     10.1148      0.0218     10.0039      0.0004     10.1782      0.0006      9.8863      0.0016      9.9252      0.0019   -999.0000   -999.0000     10.0689      0.0267     10.1953      0.0267      9.7006      0.0373      8.2380      0.1396     10.0200      0.0122      0.0032      0.0610     10.1540      0.0118      0.0046      0.0540                      G15    
522   82.903446   -66.502146      8.4903      0.0228      7.7477      0.0286      7.3938      0.0237   -999.0000   -999.0000      7.0146      0.0002      6.7112      0.0005   -999.0000   -999.0000      4.1539      0.0007      6.8818      0.0781      6.8524      0.0208      5.1319      0.0149      3.9558      0.0218      6.6840      0.0840      0.0046      0.3535      6.9590      0.0400      0.0026      0.1785              Y11         J17
523   82.921917   -67.064333     10.8493      0.0237     10.0918      0.0218      9.8738      0.0247      9.8843      0.0008      9.9492      0.0007      9.8211      0.0017      9.7473      0.0025      9.5284      0.0862      9.7808      0.0228      9.9675      0.0198      9.7369      0.0286      9.8898      0.4289      9.7600      0.0030      0.0011      0.0175      9.9440      0.0040      0.0018      0.0330                  N12        
524   82.940292   -66.946889      9.9553      0.0237      9.1266      0.0237      8.8698      0.0208   -999.0000   -999.0000      8.9193      0.0004      8.6366      0.0010      8.4268      0.0012      7.2339      0.0091      8.7214      0.0218      8.9054      0.0188      8.1911      0.0169      7.2581      0.0883      8.6720      0.0050      0.0024      0.0300      8.8425      0.0025      0.0020      0.0560                  N12        
525   82.943792   -67.354611     10.3174      0.0208      9.5478      0.0237      9.3089      0.0208      9.6179      0.0010      9.3927      0.0005      9.2232      0.0013      9.1537      0.0015   -999.0000   -999.0000      9.1618      0.0218      9.3465      0.0188      8.6171      0.0208      6.6130      0.0422      9.1442      0.0075      0.0048      0.0295      9.3277      0.0115      0.0023      0.0320                  N12        
526   82.947519   -67.384246      9.6081      0.0208      8.8619      0.0373      8.6079      0.0208   -999.0000   -999.0000      8.5403      0.0004      8.3278      0.0008      8.0455      0.0008      6.0980      0.0039      8.3755      0.0228      8.4945      0.0198      7.5339      0.0188      6.0751      0.0374      8.3710      0.0202      0.0022      0.0720      8.4815      0.0152      0.0026      0.0525          M03 Y11 N12        
527   82.970792   -66.843778      9.3461      0.0218      8.5467      0.0286      8.2688      0.0228   -999.0000   -999.0000      8.1106      0.0003      7.7423      0.0008      7.2870      0.0006      5.3446      0.0019      8.0489      0.0247      8.1565      0.0198      6.7297      0.0159      5.4060      0.0286      8.0630      0.0750      0.0047      0.2735      8.1275      0.0105      0.0020      0.1730                  N12        
528   82.972292   -66.678667      8.7682      0.0286      7.9477      0.0237      7.5908      0.0218   -999.0000   -999.0000      7.3784      0.0002      6.9543      0.0006      6.5984      0.0004      4.5512      0.0009      7.0489      0.0335      7.1635      0.0198      5.6846      0.0149      4.4737      0.0228      7.0920      0.0860      0.0028      0.2895      7.2030      0.0490      0.0023      0.1720                  N12        
529   82.986000   -70.769250     11.4063      0.0237     10.5147      0.0267     10.2359      0.0228     10.0608      0.0005     10.1976      0.0011     10.0483      0.0029     10.0119      0.0022      9.6873      0.0890     10.1328      0.0228     10.2657      0.0198      9.8897      0.0354      9.2688   -999.0000     10.0777      0.0133      0.0024      0.0630     10.2215      0.0105      0.0037      0.0555                  N12        
530   82.991917   -69.231506      9.9671      0.0228      9.1806      0.0257      8.8937      0.0247      8.7801      0.0002      8.8560      0.0003      8.6564      0.0008      8.4291      0.0007      7.3510      0.0127      8.7149      0.0228      8.8716      0.0198      8.0239      0.0198      6.8737      0.0669      8.6885      0.0155      0.0027      0.0900      8.8462      0.0158      0.0034      0.0980                      G15    
531   83.007708   -67.297194     10.4047      0.0208      9.6589      0.0247      9.3866      0.0208      9.5897      0.0004      9.4581      0.0005      9.2786      0.0013      9.2408      0.0019      9.1271      0.0501      9.2869      0.0218      9.4785      0.0198      9.2047      0.0257      9.3759      0.3154      9.2718      0.0053      0.0022      0.0290      9.4570      0.0100      0.0024      0.0480                  N12        
532   83.008875   -69.763306      9.7845      0.0228      8.9837      0.0247      8.6891      0.0257      8.5540      0.0003      8.6725      0.0004      8.3998      0.0010      8.2399      0.0010      7.1805      0.0092      8.4915      0.0228      8.6795      0.0198      8.0345      0.0276      7.2519      0.0735      8.4680      0.0062      0.0010      0.0510      8.6487      0.0170      0.0034      0.1170                  N12 G15    
533   83.021625   -71.660639     11.3042      0.0237     10.4158      0.0277     10.0928      0.0208      9.9106      0.0006     10.0841      0.0009      9.8744      0.0022      9.8111      0.0020      9.4372      0.0720      9.9728      0.0228     10.0623      0.0198      9.7758      0.0315      9.2498   -999.0000      9.9540      0.0070      0.0035      0.0470     10.0625      0.0135      0.0046      0.0630                  N12        
534   83.036714   -67.188513      9.7784      0.0228      8.9946      0.0267      8.7117      0.0247   -999.0000   -999.0000      8.6793      0.0004      8.4254      0.0009      8.2403      0.0011      6.9408      0.0092      8.5136      0.0247      8.6845      0.0228      7.8859      0.0198      6.9898      0.0536      8.4920      0.0190      0.0020      0.0760      8.6620      0.0330      0.0017      0.0980          M03 Y11 N12        
535   83.057875   -69.123139     11.0522      0.0218     10.2587      0.0267      9.9829      0.0218      9.8397      0.0004     10.0375      0.0005      9.8829      0.0015      9.8272      0.0018   -999.0000   -999.0000      9.8528      0.0228     10.0242      0.0198      9.6999      0.0315      8.9111      0.2515      9.8308      0.0043      0.0027      0.0155     10.0045      0.0040      0.0016      0.0330                  N12        
536   83.074833   -69.251039     10.2031      0.0198      9.5067      0.0257      9.2617      0.0228      9.2409      0.0003      9.2626      0.0004      9.0965      0.0010      8.9236      0.0009   -999.0000   -999.0000      9.1008      0.0228      9.2866      0.0198      8.8698      0.0218      8.7968      0.1986      9.0727      0.0050      0.0018      0.0305      9.2455      0.0113      0.0018      0.0375                      G15    
537   83.077208   -70.752472     10.6892      0.0228      9.8684      0.0247      9.6268      0.0218      9.5532      0.0004      9.7115      0.0009      9.5560      0.0022      9.5102      0.0016      9.2512      0.0572      9.5187      0.0218      9.7046      0.0198      9.4078      0.0247      9.0988      0.3003      9.4970      0.0045      0.0037      0.0220      9.6967      0.0045      0.0026      0.0340                  N12        
538   83.077800   -67.529500      9.7184      0.0228      8.9587      0.0247      8.6626      0.0247      8.8322      0.0003      8.7142      0.0003      8.4991      0.0010      8.3916      0.0007   -999.0000   -999.0000      8.4994      0.0218      8.6675      0.0198      8.3137      0.0198      7.3889      0.0763      8.4865      0.0170      0.0014      0.0530      8.6450      0.0085      0.0035      0.0540                          J17
539   83.080233   -67.416724      9.9282      0.0208      9.1638      0.0247      8.8937      0.0247      8.8647      0.0003      8.9285      0.0004      8.7487      0.0015      8.6662      0.0008      8.1202      0.0190      8.7678      0.0218      8.9525      0.0198      8.5721      0.0198      8.1398      0.1057      8.7440      0.0045      0.0008      0.0300      8.9262      0.0090      0.0032      0.0415          M03 Y11 N12        
540   83.080500   -67.522300      9.2754      0.0237      8.3978      0.0325      8.0678      0.0286      7.6605      0.0002      7.8292      0.0002   -999.0000   -999.0000      6.9124      0.0003      5.3072      0.0015      7.7858      0.0247      7.8161      0.0198      6.2748      0.0149      5.2889      0.0344      7.7810      0.0253      0.0021      0.0880      7.8105      0.0257      0.0018      0.0885                          J17
541   83.085625   -69.266908      9.8753      0.0218      9.0757      0.0247      8.8116      0.0228      8.8755      0.0002      8.8647      0.0003      8.6730      0.0008      8.5130      0.0007      7.6070      0.0145      8.6894      0.0228      8.8695      0.0198      8.2886      0.0188      7.7238      0.0865      8.6613      0.0097      0.0049      0.0365      8.8395      0.0070      0.0030      0.0415                      G15    
542   83.114295   -69.281282      9.0892      0.0228      8.2807      0.0237      7.9827      0.0179      8.0181      0.0002      7.9846      0.0002      7.6431      0.0005      7.2794      0.0004      5.0521      0.0016      7.8107      0.0296      7.8859      0.0198      6.4768      0.0159      5.0709      0.0286      7.7737      0.0565      0.0027      0.1890      7.8370      0.0535      0.0033      0.1305          M03 Y11     G15    
543   83.116458   -66.839694     10.4954      0.0218      9.7577      0.0237      9.4935      0.0228      9.8856      0.0078      9.5468      0.0007      9.3932      0.0018      9.3023      0.0016      9.1935      0.0554      9.3838      0.0228      9.5784      0.0198      9.2838      0.0257      8.9819      0.2411      9.3560      0.0040      0.0020      0.0135      9.5460      0.0100      0.0018      0.0270                  N12        
544   83.116750   -66.778583     10.2155      0.0208      9.3948      0.0218      9.1475      0.0208      9.3961      0.0009      9.1758      0.0006      9.0078      0.0015      8.9009      0.0013      8.2480      0.0241      9.0138      0.0218      9.1835      0.0198      8.7518      0.0218      8.1738      0.1228      8.9930      0.0070      0.0015      0.0365      9.1730      0.0100      0.0010      0.0490                  N12        
545   83.130593   -69.340385      9.7580      0.0257      8.9207      0.0247      8.6499      0.0228      8.5540      0.0002      8.6690      0.0003      8.4495      0.0008      8.3078      0.0006      7.4015      0.0110      8.5065      0.0228      8.6855      0.0198      8.0885      0.0188      7.0303      0.0556      8.4755      0.0068      0.0023      0.0255      8.6530      0.0060      0.0037      0.0180          M03 Y11 N12 G15    
546   83.134125   -66.970806      9.4684      0.0218      8.6869      0.0335      8.3798      0.0228   -999.0000   -999.0000      8.0201      0.0003      7.6442      0.0006   -999.0000   -999.0000      4.8628      0.0014      8.0328      0.0228      8.0181      0.0198      6.3418      0.0149      4.9230      0.0247      7.9720      0.0570      0.0036      0.1720      7.8745      0.0415      0.0008      0.1740                  N12        
547   83.136875   -67.178417      8.5813      0.0208      7.7847      0.0208      7.6349      0.0208   -999.0000   -999.0000      7.7890      0.0003      7.5085      0.0006   -999.0000   -999.0000      7.4018      0.0124      7.4629      0.0345      7.5915      0.0198      7.4848      0.0159      7.4919      0.0725   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000                  N12        
548   83.147117   -69.131018      9.4801      0.0257      8.5947      0.0393      8.2828      0.0218      7.9635      0.0002      8.2218      0.0002      7.8405      0.0006      7.5590      0.0004      5.5947      0.0028      8.0197      0.0247      8.1364      0.0198      7.0918      0.0159      5.6649      0.0306      8.0205      0.0295      0.0020      0.1785      8.1465      0.0205      0.0061      0.1190          M03 Y11     G15    
549   83.148500   -67.919200      9.0051      0.0237      8.1758      0.0306      7.6627      0.0159      6.7948      0.0001      6.4940      0.0001      6.1363      0.0003   -999.0000   -999.0000      3.0747      0.0003      6.7869      0.0650      6.2585      0.0257      4.5869      0.0139      3.2240      0.0188      6.6405      0.1010      0.0212      0.6690      6.4185      0.0858      0.0103      0.6305                          J17
550   83.149000   -71.447167     10.7032      0.0257      9.8378      0.0208      9.5778      0.0188      9.4850      0.0005      9.6446      0.0007      9.4897      0.0022      9.4460      0.0017      9.3251      0.0658      9.4699      0.0228      9.6654      0.0188      9.4497      0.0286      9.4468      0.3390      9.4410      0.0035      0.0007      0.0120      9.6340      0.0020      0.0035      0.0325                  N12        
551   83.158875   -66.905056     10.7832      0.0257     10.0064      0.0208      9.7608      0.0188      9.8940      0.0008      9.7671      0.0006      9.6766      0.0016      9.6134      0.0019      9.6237      0.0913      9.6517      0.0228      9.8453      0.0198      9.6197      0.0296      9.2368      0.2641      9.6255      0.0030      0.0016      0.0140      9.8120      0.0070      0.0016      0.0170                  N12        
552   83.185417   -69.269653     10.5041      0.0228      9.6104      0.0208      9.3202      0.0208      9.2386      0.0003      9.2532      0.0004      9.0123      0.0010      8.8195      0.0009      7.7095      0.0151      9.1627      0.0228      9.2726      0.0198      8.4364      0.0198      7.7129      0.0837      9.1360      0.0145      0.0022      0.0560      9.2308      0.0208      0.0044      0.0980                      G15    
553   83.209336   -67.462504      9.1933      0.0228      8.3508      0.0267      8.0678      0.0286      7.8726      0.0002      8.1234      0.0003   -999.0000   -999.0000      7.1558      0.0004      5.4883      0.0021      7.8258      0.0276      7.9291      0.0198      6.4728      0.0159      5.5159      0.0374      7.7880      0.0305      0.0022      0.1140      7.8600      0.0315      0.0016      0.1280          M03 Y11 N12        
554   83.227625   -69.060139     10.8022      0.0218      9.8940      0.0237      9.5501      0.0228      9.3895      0.0003      9.5084      0.0004      9.3602      0.0012      9.2374      0.0011   -999.0000   -999.0000      9.3567      0.0228      9.5175      0.0198      9.2927      0.0508      9.4130   -999.0000      9.3435      0.0032      0.0028      0.0225      9.4960      0.0085      0.0055      0.0305                  N12        
555   83.231000   -68.263444     11.5772      0.0276     10.4988      0.0276     10.0189      0.0257      9.6068      0.0004      9.7406      0.0006      9.6794      0.0018      9.2805      0.0013      9.0723      0.0476      9.7648      0.0276      9.8316      0.0247      9.4018      0.0393      8.9489   -999.0000      9.6310      0.0152      0.0012      0.1430      9.7263      0.0185      0.0025      0.1255                  N12        
556   83.231333   -69.534461     11.2532      0.0218     10.3688      0.0208     10.0949      0.0208      9.9167      0.0005     10.0789      0.0008      9.9217      0.0020      9.8640      0.0024   -999.0000   -999.0000      9.9789      0.0228     10.1472      0.0198      9.9868      0.0393      9.6429   -999.0000      9.9475      0.0085      0.0032      0.0370     10.1112      0.0120      0.0018      0.0470                      G15    
557   83.249333   -69.306008     10.1286      0.0218      9.3398      0.0208      9.0826      0.0188      9.0790      0.0003      9.1274      0.0003      8.9314      0.0010      8.7928      0.0009   -999.0000   -999.0000      8.9448      0.0218      9.1204      0.0198      8.6038      0.0218      8.4399      0.1458      8.9250      0.0067      0.0026      0.0555      9.1090      0.0153      0.0065      0.0925                      G15    
558   83.249375   -68.598572      8.7083      0.0315      8.0197      0.0374      7.6698      0.0267   -999.0000   -999.0000      7.5960      0.0002   -999.0000   -999.0000      6.9271      0.0004      5.8803      0.0028      7.3917      0.0354      7.5346      0.0198      6.4977      0.0159      5.8169      0.0315      7.3350      0.0255      0.0061      0.1420      7.5115      0.0150      0.0007      0.0770                      G15    
559   83.250792   -69.608642     10.0241      0.0228      9.1836      0.0208      8.8890      0.0188      8.9320      0.0003      8.9164      0.0004      8.7178      0.0011      8.6020      0.0012      7.8100      0.0118      8.7468      0.0228      8.9165      0.0198      8.4948      0.0228      8.3158      0.1387      8.7255      0.0097      0.0031      0.0305      8.8895      0.0065      0.0053      0.0440                  N12 G15    
560   83.258417   -67.403972      9.9155      0.0218      9.1257      0.0218      8.8715      0.0228      8.7865      0.0003      8.8771      0.0004      8.7132      0.0015      8.5661      0.0008      7.8795      0.0166      8.7235      0.0218      8.9095      0.0198      8.4131      0.0208      7.9298      0.1011      8.6907      0.0095      0.0036      0.0505      8.8695      0.0055      0.0026      0.0530                  N12        
561   83.263500   -69.154444     10.6203      0.0218      9.7526      0.0208      9.4935      0.0208      9.3610      0.0003      9.4883      0.0004      9.3217      0.0012      9.2449      0.0011   -999.0000   -999.0000      9.3197      0.0228      9.4923      0.0198      9.1288      0.0315      8.4689      0.1911      9.3097      0.0073      0.0029      0.0395      9.4800      0.0125      0.0041      0.0600                  N12        
562   83.265667   -69.328086     10.1796      0.0228      9.3828      0.0267      9.0407      0.0188      8.9698      0.0002      9.0811      0.0003      8.8499      0.0009      8.6672      0.0008      7.6764      0.0142      8.9098      0.0218      9.0996      0.0198      8.4569      0.0228      7.7579      0.1057      8.8712      0.0050      0.0024      0.0270      9.0505      0.0110      0.0042      0.0350                      G15    
563   83.268333   -70.808361     10.0740      0.0218      9.3357      0.0208      9.0735      0.0188      8.9937      0.0003      9.4185      0.0010      8.9460      0.0017      8.8775      0.0010      8.7148      0.0235      8.9458      0.0228      9.1235      0.0198      8.8328      0.0228      8.8441      0.2218      8.9183      0.0035      0.0017      0.0175      9.1160      0.0068      0.0042      0.0410                  N12        
564   83.271583   -67.267139     10.3219      0.0218      9.5598      0.0208      9.3158      0.0188   -999.0000   -999.0000      9.3394      0.0005      9.1833      0.0013      9.1131      0.0015      8.8143      0.0363      9.1649      0.0218      9.3615      0.0198      9.0887      0.0228      8.8801      0.2266      9.1480      0.0100      0.0021      0.0400      9.3305      0.0235      0.0023      0.0510                  N12        
565   83.281690   -66.801580      9.7951      0.0257      9.0617      0.0218      8.6340      0.0188   -999.0000   -999.0000      7.6933      0.0003      7.2246      0.0006      6.3894      0.0004      4.3905      0.0010      7.9677      0.0228      7.5268      0.0198      5.5710      0.0149      4.4531      0.0208      7.8780      0.0565      0.0035      0.4780      7.4790      0.0480      0.0032      0.3710              Y11 N12        
566   83.286417   -70.457306     11.0012      0.0257     10.2178      0.0237     10.0118      0.0208      9.9078      0.0004     10.3837      0.0008      9.9270      0.0026      9.8199      0.0014   -999.0000   -999.0000      9.8959      0.0218     10.0724      0.0198      9.8126      0.0296      9.1107   -999.0000      9.8555      0.0060      0.0029      0.0340     10.0357      0.0068      0.0036      0.0225                  N12        
567   83.297750   -68.881836     10.4057      0.0257      9.5950      0.0218      9.3315      0.0228      9.4308      0.0008      9.3431      0.0005      9.1726      0.0020      9.1205      0.0012      8.7265      0.0333      9.1758      0.0228      9.3814      0.0198      9.1098      0.0296      8.1958      0.1466      9.1512      0.0068      0.0016      0.0260      9.3562      0.0032      0.0031      0.0320                      G15    
568   83.310319   -67.063479      9.4461      0.0257      8.6067      0.0393      8.3399      0.0479   -999.0000   -999.0000      8.3861      0.0003      8.1110      0.0008      7.9666      0.0010      6.4362      0.0051      8.1545      0.0228      8.3475      0.0198      7.5666      0.0169      6.4588      0.0460      8.1280      0.0170      0.0026      0.0410      8.2880      0.0130      0.0018      0.0755          M03 Y11            
569   83.317125   -67.119639     10.1716      0.0237      9.3289      0.0237      9.0577      0.0188   -999.0000   -999.0000      9.0957      0.0005      8.8994      0.0011      8.8343      0.0015      8.4185      0.0295      8.9058      0.0228      9.0826      0.0198      8.7356      0.0208      8.5400      0.1623      8.8850      0.0040      0.0031      0.0205      9.0670      0.0030      0.0045      0.0370                  N12        
570   83.322292   -67.535028     10.9162      0.0257     10.1347      0.0325      9.8888      0.0237      9.7718      0.0004      9.9418      0.0006      9.7903      0.0017      9.7684      0.0014   -999.0000   -999.0000      9.8288      0.0267     10.0242      0.0247      9.8728      0.0489      8.5660   -999.0000      9.6670      0.0050      0.0026      0.1630      9.8555      0.0053      0.0027      0.1810                  N12        
571   83.331708   -67.089417     10.7273      0.0257      9.9164      0.0218      9.7208      0.0208      9.8867      0.0009      9.7311      0.0006      9.6510      0.0016      9.5611      0.0022      9.5071      0.0759      9.5918      0.0228      9.7824      0.0198      9.5428      0.0277      9.5447      0.3579      9.5685      0.0015      0.0006      0.0080      9.7585      0.0025      0.0013      0.0270                  N12        
572   83.332250   -69.361014     10.6832      0.0218      9.9154      0.0247      9.6088      0.0228      9.4752      0.0003      9.6183      0.0004      9.4640      0.0013      9.3922      0.0013   -999.0000   -999.0000      9.4278      0.0228      9.6044      0.0198      9.1477      0.0335      7.7030      0.1048      9.3983      0.0035      0.0024      0.0200      9.5753      0.0065      0.0037      0.0355                      G15    
573   83.357417   -68.999358     10.4057      0.0257      9.5527      0.0237      9.2800      0.0208      9.1992      0.0003      9.2874      0.0004      9.1358      0.0010      9.0639      0.0010   -999.0000   -999.0000      9.1287      0.0228      9.2814      0.0198      8.9608      0.0257      7.9889      0.1165      9.1170      0.0080      0.0036      0.0470      9.2640      0.0142      0.0037      0.0580                      G15    
574   83.361725   -67.070424      8.9671      0.0267      8.2147      0.0354      7.8379      0.0257   -999.0000   -999.0000      7.2382      0.0002      6.8613      0.0004   -999.0000   -999.0000      4.0684      0.0008      7.2728      0.0374      7.1974      0.0198      5.1546      0.0149      4.0170      0.0228      7.4250      0.0785      0.0071      0.3510      7.2900      0.0540      0.0026      0.2360          M03 Y11 N12        
575   83.371583   -70.954389     11.3362      0.0228     10.4057      0.0218     10.1298      0.0228      9.9869      0.0005     10.1411      0.0008      9.9601      0.0021      9.9324      0.0023      9.7961      0.0662     10.0307      0.0228     10.1736      0.0198      9.8938      0.0335      9.4352      0.3948      9.9950      0.0135      0.0014      0.0470     10.1345      0.0145      0.0020      0.0425                  N12        
576   83.373315   -67.527127      9.9632      0.0228      9.1707      0.0267      8.8448      0.0188      8.8577      0.0003      8.9153      0.0004      8.6619      0.0011      8.5568      0.0008      8.1008      0.0165      8.6936      0.0218      8.8855      0.0198      8.4421      0.0237      8.2470      0.1501      8.6753      0.0070      0.0011      0.0330      8.8525      0.0130      0.0039      0.0510          M03 Y11 N12        
577   83.413625   -67.725111     10.6172      0.0237      9.6991      0.0277      9.2758      0.0228      9.1298      0.0003      9.1964      0.0004      9.0120      0.0015      8.9488      0.0009      8.6413      0.0256      9.0648      0.0228      9.2144      0.0198      8.7367      0.0267      7.7949      0.1111      9.0412      0.0073      0.0022      0.0240      9.1918      0.0093      0.0036      0.0300                  N12        
578   83.413917   -69.181289     10.2164      0.0228      9.3696      0.0257      9.0646      0.0237      8.8998      0.0002      8.9149      0.0003      8.7095      0.0008      8.5697      0.0007   -999.0000   -999.0000      8.8418      0.0228      8.9535      0.0198      8.6572      0.0267      9.5286   -999.0000      8.8150      0.0280      0.0026      0.0760      8.9555      0.0138      0.0040      0.0835                  N12 G15    
579   83.421458   -69.315750     10.1232      0.0228      9.3266      0.0247      9.0076      0.0237      9.0333      0.0003      8.9882      0.0003      8.7786      0.0009      8.6263      0.0007      7.6257      0.0159      8.8517      0.0228      9.0265      0.0198      8.3349      0.0188      7.3609      0.0753      8.8202      0.0065      0.0023      0.0190      8.9950      0.0090      0.0032      0.0320                      G15    
580   83.428083   -70.115989      9.5634      0.0228      8.6939      0.0412      8.3949      0.0208      8.1877      0.0002      8.4884      0.0003      8.2109      0.0007      8.1092      0.0006      7.4751      0.0141      8.2580      0.0228      8.3854      0.0198      7.9976      0.0198      7.4059      0.0725      8.2257      0.0120      0.0019      0.0770      8.3850      0.0230      0.0030      0.0840                      G15    
581   83.435633   -67.404693      9.7194      0.0257      8.8627      0.0460      8.5087      0.0237      8.2430      0.0002      8.3502      0.0003      8.1024      0.0012      7.2898      0.0004      5.6718      0.0025      8.2030      0.0228      8.1555      0.0198      6.5878      0.0169      5.6010      0.0344      8.1723      0.0275      0.0020      0.0955      8.1400      0.0140      0.0032      0.0820          M03 Y11 N12        
582   83.449583   -70.383942     11.8221      0.0208     10.9648      0.0208     10.6610      0.0188     10.5737      0.0006     10.7194      0.0008     10.5638      0.0023   -999.0000   -999.0000   -999.0000   -999.0000     10.5971      0.0228     10.7725      0.0208     10.7648      0.0650      9.8059   -999.0000     10.5680      0.0092      0.0026      0.0360     10.7435      0.0015      0.0046      0.0260                      G15    
583   83.467379   -69.187088      9.2342      0.0237      8.3757      0.0431      7.9189      0.0179      7.4631      0.0001      7.5686      0.0002      7.1226      0.0004      6.5832      0.0003      4.3431      0.0011      7.4859      0.0335      7.4184      0.0198      5.5909      0.0139      4.3392      0.0228      7.4120      0.0690      0.0093      0.3940      7.3902      0.0215      0.0047      0.1750          M03 Y11     G15    
584   83.470292   -69.518425     12.1631      0.0257     11.2109      0.0247     10.8827      0.0247     10.6812      0.0007     10.7390      0.0010     10.5177      0.0026     10.2657      0.0028   -999.0000   -999.0000     10.6507      0.0228     10.7615      0.0198     10.2177      0.0546      9.4062   -999.0000     10.6193      0.0308      0.0022      0.1520     10.7415      0.0398      0.0050      0.1840                      G15    
585   83.489000   -70.837000     11.0581      0.0237     10.2807      0.0218     10.0319      0.0208      9.9366      0.0004     10.0946      0.0011      9.9822      0.0027     10.0838      0.0023      9.8107      0.0639      9.9348      0.0218     10.1166      0.0198      9.9129      0.0325      9.0409   -999.0000      9.9142      0.0025      0.0018      0.0130     10.1045      0.0050      0.0023      0.0270                  N12        
586   83.491500   -67.065528     10.2709      0.0228      9.4535      0.0218      9.1837      0.0188   -999.0000   -999.0000      9.3061      0.0005      9.1143      0.0012      9.0264      0.0016      8.7387      0.0381      9.1178      0.0228      9.3175      0.0188      9.0067      0.0218      8.7689      0.1844      9.0920      0.0060      0.0027      0.0180      9.2930      0.0120      0.0012      0.0450                  N12        
587   83.506458   -68.861922     10.4257      0.0238      9.6306      0.0218      9.4053      0.0208      9.6443      0.0009      9.4677      0.0006      9.3046      0.0019      9.2104      0.0014      8.9862      0.0530      9.2809      0.0228      9.4546      0.0198      9.2027      0.0237      9.6216      0.3564      9.2502      0.0065      0.0026      0.0180      9.4270      0.0068      0.0057      0.0220                      G15    
588   83.524708   -70.118103     12.0790      0.0237     11.1637      0.0237     10.8427      0.0188     10.7023      0.0006     10.8506      0.0009     10.6966      0.0024     10.6279      0.0028   -999.0000   -999.0000     10.6857      0.0228     10.8535      0.0208      9.8607      0.0364      8.2129      0.1414     10.6660      0.0090      0.0026      0.0440     10.8423      0.0140      0.0060      0.0615                      G15    
589   83.541125   -66.961444      9.7553      0.0218      8.9796      0.0208      8.7097      0.0208   -999.0000   -999.0000      8.7555      0.0004      8.5301      0.0009      8.2633      0.0011      7.2100      0.0101      8.5666      0.0228      8.7366      0.0198      7.9395      0.0178      7.2153      0.0556      8.5410      0.0170      0.0013      0.0790      8.7060      0.0250      0.0026      0.0770                  N12        
590   83.556667   -66.816778     10.5030      0.0237      9.6927      0.0208      9.4495      0.0227      9.6532      0.0010      9.4692      0.0007      9.2962      0.0017      9.2416      0.0015      9.0859      0.0587      9.2967      0.0228      9.4856      0.0198      9.2307      0.0228      9.2537      0.2688      9.2860      0.0060      0.0021      0.0240      9.4790      0.0050      0.0010      0.0300                  N12        
591   83.558570   -68.978860      9.2863      0.0237      8.3898      0.0335      7.9759      0.0198      7.6174      0.0001      7.4964      0.0002      7.0648      0.0004   -999.0000   -999.0000      4.0269      0.0008      7.5449      0.0315      7.4403      0.0198      5.5306      0.0149      4.0909      0.0286      7.4815      0.0282      0.0088      0.3795      7.3910      0.0400      0.0023      0.1975              Y11     G15    
592   83.559400   -69.788900   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000     10.3500      0.0006      8.1633      0.0003   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000     11.7068      0.0247      8.1495      0.0198      2.1929      0.0100     -0.2746      0.0139   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000                          J17
593   83.576500   -69.038361     10.4710      0.0228      9.7056      0.0257      9.3977      0.0188      9.2822      0.0003      9.3892      0.0004      9.2503      0.0011      9.1968      0.0010   -999.0000   -999.0000      9.2458      0.0228      9.4255      0.0208      9.2358      0.0374      8.9728   -999.0000      9.2175      0.0042      0.0031      0.0195      9.3955      0.0045      0.0058      0.0170                      G15    
594   83.581189   -68.993541      9.6482      0.0257      8.8417      0.0257      8.5529      0.0208      8.5238      0.0002      8.5673      0.0003      8.2672      0.0007      7.9551      0.0005      6.1182      0.0039      8.3732      0.0228      8.4695      0.0198      7.4528      0.0169      6.1469      0.0412      8.3238      0.0105      0.0016      0.0555      8.4135      0.0147      0.0023      0.0635          M03 Y11     G15    
595   83.589252   -69.366740      9.9263      0.0218      9.1328      0.0237      8.9108      0.0198      8.9442      0.0002      8.8846      0.0003      8.6594      0.0008      8.5706      0.0006   -999.0000   -999.0000      8.7668      0.0228      8.7585      0.0198      8.5822      0.0228      9.6244      0.4169      8.7447      0.0185      0.0020      0.1365      8.7370      0.0105      0.0037      0.1175          M03 Y11     G15    
596   83.603917   -69.393517      9.4182      0.0208      8.5988      0.0537      8.2388      0.0257      7.9796      0.0002      8.0289      0.0002      7.7626      0.0005      7.3379      0.0004      5.2344      0.0021      8.2545      0.0237      8.2295      0.0198      6.6048      0.0159      5.1460      0.0257      8.0373      0.0865      0.0025      0.4225      8.0690      0.0310      0.0031      0.3270                      G15    
597   83.611333   -68.590694     11.0822      0.0218     10.3407      0.0218     10.1108      0.0208      9.9752      0.0008     10.1487      0.0008     10.0365      0.0029      9.9905      0.0023   -999.0000   -999.0000      9.9907      0.0228     10.1684      0.0198      9.8677      0.0315      6.7266      0.0489      9.9735      0.0035      0.0018      0.0180     10.1500      0.0035      0.0031      0.0285                  N12        
598   83.617458   -70.287011     11.3042      0.0208     10.5557      0.0208     10.2918      0.0188     10.1822      0.0005     10.3607      0.0007     10.2060      0.0019     10.1882      0.0023   -999.0000   -999.0000     10.1869      0.0228     10.3618      0.0198      9.9617      0.0412      8.6780      0.1987     10.1572      0.0032      0.0021      0.0095     10.3350      0.0055      0.0037      0.0270                  N12 G15    
599   83.622375   -69.131867     10.2382      0.0228      9.3508      0.0237      9.0037      0.0208      8.9098      0.0002      8.9684      0.0003      8.7586      0.0009      8.5612      0.0007      7.7415      0.0144      8.8248      0.0228      8.9806      0.0198      8.4084      0.0247      7.8609      0.1201      8.8045      0.0045      0.0024      0.0300      8.9670      0.0100      0.0028      0.0555                      G15    
600   83.640732   -69.250679      9.4793      0.0237      8.5997      0.0354      8.2980      0.0208      8.0307      0.0002      8.3048      0.0002      8.0225      0.0006      7.7205      0.0004      5.6959      0.0009      8.1149      0.0247      8.2215      0.0198      7.1747      0.0169      5.7940      0.0393      8.0533      0.0100      0.0015      0.0985      8.1530      0.0130      0.0049      0.1025          M03 Y11     G15    
601   83.668792   -70.574444     11.2403      0.0237     10.3537      0.0257     10.0108      0.0198     10.0089      0.0005     10.1193      0.0008      9.8711      0.0019      9.8343      0.0016      9.7412      0.0147      9.9418      0.0228     10.0998      0.0198      9.8407      0.0325      8.9921   -999.0000      9.9115      0.0107      0.0005      0.0395     10.0695      0.0085      0.0045      0.0330                  N12        
602   83.679042   -69.207564     10.2771      0.0237      9.3936      0.0257      9.0967      0.0208      9.0743      0.0003      9.1081      0.0003      8.8868      0.0009      8.7396      0.0007      7.7828      0.0062      8.9628      0.0228      9.1204      0.0198      8.5529      0.0257      8.2959      0.1970      8.9258      0.0150      0.0041      0.0430      9.0872      0.0248      0.0050      0.0760                      G15    
603   83.695939   -69.483476     10.0820      0.0354      9.2946      0.0335      9.0401      0.0325      9.0163      0.0003      9.0907      0.0005      8.9146      0.0012      8.8150      0.0014      8.7195      0.0282      8.7338      0.0218      8.9045      0.0198      8.7313      0.0257      9.6152   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000          M03 Y11     G15    
604   83.708208   -69.330833     10.7202      0.0228      9.9989      0.0237      9.7068      0.0228      9.5802      0.0003      9.7798      0.0005      9.5833      0.0013      9.5681      0.0011   -999.0000   -999.0000      9.5918      0.0228      9.7747      0.0198      9.6387      0.0325      9.2848   -999.0000      9.5550      0.0022      0.0038      0.0170      9.7440      0.0052      0.0031      0.0235                      G15    
605   83.713000   -71.062972     10.6902      0.0228      9.9780      0.0237      9.7628      0.0208      9.6800      0.0005      9.8180      0.0007      9.6986      0.0018      9.6307      0.0019      9.6226      0.0560      9.6938      0.0218      9.8447      0.0198      9.5968      0.0296      9.7467      0.3954      9.6595      0.0045      0.0029      0.0210      9.8140      0.0060      0.0023      0.0170                  N12        
606   83.720167   -69.699569     12.1200      0.0276     11.1939      0.0315     10.8210      0.0208     10.7522      0.0008     10.8495      0.0011     10.6760      0.0029     10.5449      0.0038   -999.0000   -999.0000     10.7077      0.0237     10.8755      0.0218     11.7498   -999.0000      8.7760   -999.0000     10.6725      0.0063      0.0029      0.0540     10.8500      0.0075      0.0048      0.0630                      G15    
607   83.724042   -69.133911     10.5783      0.0228      9.9811      0.0237      9.7078      0.0228      9.3994      0.0003      9.4685      0.0004      9.1487      0.0010      9.0810      0.0009      7.4388      0.0129      9.3649      0.0237      9.4016      0.0208      8.6453      0.0938      6.4120   -999.0000      9.2770      0.0060      0.0010      0.1115      9.2490      0.0530      0.0073      0.3160                      G15    
608   83.749167   -69.210242     10.3395      0.0208      9.4986      0.0247      9.1799      0.0228      9.1256      0.0003      9.1471      0.0003      8.9772      0.0009      8.8973      0.0008   -999.0000   -999.0000      8.9688      0.0218      9.1386      0.0198      8.8157      0.0306      7.3599      0.1075      8.9637      0.0100      0.0019      0.0490      9.1290      0.0135      0.0042      0.0705                      G15    
609   83.776125   -69.748961     11.5022      0.0208     10.5748      0.0247     10.2349      0.0228     10.0438      0.0005     10.2019      0.0008      9.9887      0.0020      9.9111      0.0028   -999.0000   -999.0000     10.0817      0.0228     10.1744      0.0198     10.5486      0.0993      9.2768   -999.0000     10.0805      0.0178      0.0018      0.0875     10.1785      0.0115      0.0027      0.0900                      G15    
610   83.808775   -67.732191      9.3903      0.0208      8.5528      0.0179      8.0439      0.0237      7.5414      0.0001      7.3570      0.0002   -999.0000   -999.0000      6.4481      0.0003      3.9662      0.0006      7.4289      0.0354      7.2513      0.0198      5.4207      0.0149      3.9317      0.0218      7.2290      0.1787      0.0198      0.6230      7.0875      0.0950      0.0021      0.2870              Y11         J17
611   83.828775   -67.038816      9.5552      0.0257      8.7259      0.0267      8.3559      0.0267      8.1611      0.0003   -999.0000   -999.0000      7.7808      0.0008      7.3783      0.0006      4.9665      0.0016      7.8717      0.0267      7.8805      0.0198      6.4457      0.0149      4.9529      0.0247      7.9760      0.0580      0.0018      0.3800      7.9160      0.0480      0.0022      0.2580              Y11 N12     J17
612   83.840667   -69.227708     10.0631      0.0208      9.1876      0.0237      8.9096      0.0247      8.8358      0.0002      8.8512      0.0003      8.6608      0.0008      8.5783      0.0006   -999.0000   -999.0000      8.7138      0.0228      8.8935      0.0198      9.6008      0.1183      6.3889   -999.0000      8.6862      0.0033      0.0007      0.0125      8.8475      0.0115      0.0039      0.0310                      G15    
613   83.840750   -69.712975      9.5223      0.0237      8.6646      0.0286      8.3838      0.0208      8.1036      0.0002      8.5454      0.0004      8.0287      0.0008      7.8412      0.0011      5.8855      0.0025      8.1746      0.0228      8.3195      0.0198      7.0648      0.0179      5.8408      0.0460      8.1692      0.0140      0.0015      0.0895      8.3060      0.0150      0.0024      0.0925                      G15    
614   83.842708   -69.039742      9.9605      0.0208      9.1130      0.0247      8.7731      0.0228      8.7208      0.0002      8.6411      0.0003      8.4144      0.0007      8.2442      0.0006      7.7102      0.0166      8.5306      0.0228      8.6226      0.0198      8.1417      0.0247      7.3129      0.1129      8.5025      0.0205      0.0026      0.0995      8.5717      0.0215      0.0063      0.1140                  N12 G15    
615   83.848000   -69.947486     11.6492      0.0218     10.7147      0.0247     10.4119      0.0208     10.2723      0.0005     10.4258      0.0007     10.4278      0.0021     10.2448      0.0020   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000     10.2685      0.0103      0.0020      0.0340     10.4228      0.0037      0.0030      0.0355                      G15    
616   83.852212   -69.067616      9.5813      0.0208      8.6768      0.0208      8.2537      0.0325      7.9587      0.0002      8.0865      0.0002      7.5443      0.0005      7.0509      0.0003      4.9054      0.0015      7.8196      0.0276      7.8135      0.0198      6.2798      0.0169      4.8749      0.0315      7.8125      0.0295      0.0031      0.2150      7.7728      0.0253      0.0050      0.1470          M03 Y11     G15 J17
617   83.859625   -69.467278      9.6062      0.0257      8.7649      0.0247      8.4458      0.0354      8.4225      0.0003      8.5775      0.0004      8.3501      0.0009      8.2681      0.0011      8.0820      0.0170      8.3545      0.0228      8.5515      0.0198      8.2394      0.0198      8.5349      0.1742      8.2863      0.0095      0.0025      0.0750      8.4615      0.0135      0.0030      0.0915                      G15    
618   83.867980   -66.934027      8.3732      0.0296      7.5987      0.0431      7.2789      0.0257      7.1947      0.0002   -999.0000   -999.0000      6.7922      0.0005   -999.0000   -999.0000      4.0563      0.0008      6.8737      0.0688      6.9034      0.0198      5.1566      0.0139      3.9489      0.0198      6.7460      0.0860      0.0110      0.4720      6.8830      0.0440      0.0023      0.2265              Y11 N12     J17
619   83.872083   -69.731492     10.1293      0.0218      9.2517      0.0237      8.9679      0.0208      9.0041      0.0003      9.0337      0.0005      8.9254      0.0012      8.8033      0.0013      8.6748      0.0288      8.8548      0.0228      9.0434      0.0198      9.1697      0.0354      9.3120   -999.0000      8.8290      0.0020      0.0023      0.0155      9.0325      0.0107      0.0008      0.0490                      G15    
620   83.886724   -69.071993      9.4634      0.0208      8.5866      0.0335      8.2169      0.0208      7.9285      0.0002      8.1674      0.0002   -999.0000   -999.0000      7.8098      0.0005   -999.0000   -999.0000      8.0437      0.0237      8.1895      0.0198      7.5539      0.0188      5.7030      0.0393      8.0265      0.0125      0.0019      0.0700      8.1680      0.0095      0.0035      0.0560          M03 Y11 N12 G15    
621   83.893875   -69.085000     11.2843      0.0208     10.3388      0.0247      9.9768      0.0247      9.7342      0.0004      9.8676      0.0005      9.7409      0.0014      9.6608      0.0012   -999.0000   -999.0000      9.7347      0.0228      9.8585      0.0198      9.9047      0.1228      9.3420   -999.0000      9.7103      0.0043      0.0033      0.0120      9.8477      0.0103      0.0041      0.0340                  N12        
622   83.897125   -67.085083     10.8912      0.0218     10.1497      0.0247      9.9179      0.0188      9.8320      0.0006      9.9916      0.0010      9.8487      0.0021      9.8015      0.0020      9.9517      0.1181      9.8057      0.0218      9.9805      0.0198      9.7597      0.0276      9.2642      0.2642      9.7870      0.0070      0.0034      0.0350      9.9680      0.0140      0.0018      0.0470                  N12        
623   83.921250   -69.199897      9.5772      0.0237      8.5436      0.0267      8.0928      0.0208   -999.0000   -999.0000      7.5705      0.0002      6.9134      0.0004      6.2759      0.0002   -999.0000   -999.0000      7.5757      0.0479      7.3262      0.0373      5.7381      0.0393      3.6650      0.0957      7.4318      0.0667      0.0123      0.4005      7.2497      0.0280      0.0171      0.1950                      G15    
624   83.932594   -68.855835      9.1352      0.0208      8.2897      0.0237      8.0639      0.0208   -999.0000   -999.0000      8.0619      0.0003   -999.0000   -999.0000      7.0978      0.0004      5.4305      0.0025      7.7486      0.0286      7.8654      0.0198      6.4468      0.0149      5.4069      0.0286      7.7140      0.0205      0.0020      0.1315      7.8240      0.0220      0.0046      0.1300          M03 Y11     G15    
625   83.955917   -69.082069     10.2622      0.0228      9.3780      0.0247      9.0287      0.0247      8.9448      0.0002      8.9670      0.0003      8.7478      0.0009      8.6910      0.0007   -999.0000   -999.0000      8.7948      0.0228      8.9475      0.0198      8.6316      0.0402      8.3499   -999.0000      8.7828      0.0138      0.0021      0.0450      8.9435      0.0095      0.0041      0.0570                      G15    
626   83.959583   -69.618889      9.4642      0.0218      8.5607      0.0267      8.1349      0.0257      7.6396      0.0002      7.8033      0.0003      7.5123      0.0006   -999.0000   -999.0000   -999.0000   -999.0000      7.9166      0.0267      7.9273      0.0198      6.2618      0.0169      4.5750      0.0315      7.8470      0.0278      0.0021      0.1925      7.8245      0.0420      0.0019      0.1595                      G15    
627   83.959583   -67.609694      9.4751      0.0218      8.6017      0.0257      8.2788      0.0198      8.1965      0.0002   -999.0000   -999.0000      7.9862      0.0008      7.6918      0.0006   -999.0000   -999.0000      7.9967      0.0237      8.1225      0.0198      7.1067      0.0188      6.8148      0.0734      8.0405      0.0225      0.0025      0.1120      8.1755      0.0253      0.0015      0.1170                  N12        
628   83.966537   -69.374751      9.5813      0.0237      8.7259      0.0237      8.4710      0.0208      8.3619      0.0002      8.4991      0.0003      8.2924      0.0007      8.1708      0.0005      8.1108      0.0091      8.3226      0.0228      8.4494      0.0198      8.1655      0.0188      8.4258      0.1751      8.2935      0.0035      0.0031      0.0300      8.4250      0.0050      0.0036      0.0370          M03 Y11     G15    
629   83.980150   -69.166502      8.5572      0.0198      7.6518      0.0306      7.1549      0.0237      7.0609      0.0001      6.7871      0.0001      6.3447      0.0003   -999.0000   -999.0000      4.0103      0.0005      6.6117      0.0716      6.4915      0.0247      4.7938      0.0159      3.4161      0.0237      5.9755      0.1755      0.0129      0.9345      5.9543      0.1098      0.0082      0.7570              Y11         J17
630   83.984500   -69.297439      9.8783      0.0257      9.1717      0.0276      8.8381      0.0296      8.4463      0.0002      8.3719      0.0002      8.0013      0.0006      7.6301      0.0004      5.3040      0.0004      8.3646      0.0228      8.1975      0.0198      6.5557      0.0169      5.3620      0.0470      8.4262      0.0912      0.0025      0.4300      8.2330      0.0520      0.0038      0.2640                      G15    
631   84.019042   -69.490808     10.6152      0.0237      9.8296      0.0247      9.5479      0.0188      9.4201      0.0004      9.5608      0.0006   -999.0000   -999.0000      9.2491      0.0017      8.4653      0.0299      9.3637      0.0228      9.5216      0.0198      8.9788      0.0267      8.1938      0.1665      9.3372      0.0115      0.0010      0.0370      9.5030      0.0083      0.0024      0.0495                      G15    
632   84.026578   -68.944660      9.5620      0.0228      8.7578      0.0257      8.4619      0.0228      8.2553      0.0002      8.4655      0.0003      8.2287      0.0007      8.1107      0.0005      7.8920      0.0079      8.2765      0.0228      8.4125      0.0198      8.0879      0.0277      8.1119   -999.0000      8.2425      0.0165      0.0019      0.0965      8.3682      0.0320      0.0041      0.1105          M03 Y11     G15    
633   84.033000   -69.209183     10.0602      0.0237      9.1569      0.0257      8.8601      0.0218      8.8562      0.0002      8.8777      0.0003      8.7031      0.0008   -999.0000   -999.0000   -999.0000   -999.0000      8.6707      0.0228      8.8314      0.0198      8.7818      0.0508      9.3428   -999.0000      8.6505      0.0060      0.0022      0.0270      8.8260      0.0070      0.0024      0.0435                  N12 G15    
634   84.040792   -69.176628      9.8513      0.0208      8.9298      0.0247      8.4919      0.0218      8.4144      0.0002      8.4695      0.0003      8.0078      0.0006      7.5858      0.0004      5.2869      0.0007      8.2975      0.0228      8.3035      0.0198      6.9518      0.0198      5.6760      0.0735      8.2308      0.0253      0.0025      0.1960      8.2353      0.0262      0.0036      0.1610                      G15    
635   84.044369   -68.911174      9.1782      0.0247      8.3388      0.0373      7.9878      0.0208      7.4816      0.0001      7.6704      0.0002      7.1448      0.0004      6.5388      0.0002      4.6269      0.0007      7.5128      0.0315      7.4584      0.0198      5.8036      0.0149      4.5829      0.0286      7.5723      0.0638      0.0034      0.2470      7.5230      0.0643      0.0054      0.1705          M03 Y11     G15    
636   84.059417   -69.682583     11.6091      0.0218     10.6648      0.0247     10.2727      0.0247     10.1248      0.0006     10.3251      0.0008   -999.0000   -999.0000      9.3472      0.0022   -999.0000   -999.0000     10.1039      0.0237     10.1545      0.0218      7.8149      0.0669      5.5829      0.0874     10.0600      0.0225      0.0027      0.1010     10.1310      0.0160      0.0020      0.1100                  N12        
637   84.084997   -68.938532      9.7184      0.0247      8.7629      0.0228      8.3739      0.0247      7.9052      0.0002      8.0721      0.0002      7.4785      0.0005      6.9410      0.0003      5.3438      0.0012      8.0856      0.0228      7.9771      0.0198      6.3828      0.0169      5.3589      0.0383      8.0095      0.0360      0.0014      0.1660      7.9242      0.0395      0.0039      0.1040          M03 Y11     G15    
638   84.090000   -69.348889     10.7412      0.0228      9.9503      0.0257      9.6928      0.0218      9.5823      0.0003      9.7511      0.0005      9.5976      0.0013      9.5449      0.0011   -999.0000   -999.0000      9.5957      0.0228      9.7783      0.0198      9.5577      0.0470      9.0050   -999.0000      9.5680      0.0045      0.0024      0.0205      9.7495      0.0030      0.0055      0.0120                  N12        
639   84.106074   -66.927346      8.6522      0.0267      7.9077      0.0267      7.5157      0.0325      7.1745      0.0002   -999.0000   -999.0000      6.7422      0.0005      6.2835      0.0003      3.6237      0.0006      7.0237      0.0498      6.9196      0.0208      4.9489      0.0139      3.5109      0.0198      6.7110      0.0900      0.0135      0.4910      6.8100      0.0340      0.0029      0.1500              Y11            
640   84.108458   -69.324761      9.9024      0.0228      9.0475      0.0228      8.7257      0.0228      8.5788      0.0002      8.6979      0.0003      8.3386      0.0007      7.9790      0.0005   -999.0000   -999.0000      8.5941      0.0228      8.7014      0.0198      7.4916      0.0208      6.3410      0.0966      8.5380      0.0280      0.0015      0.1130      8.6475      0.0287      0.0039      0.1230                      G15    
641   84.111546   -69.397579      8.4962      0.0228      8.0587      0.0267      7.8308      0.0169      7.7742      0.0002      7.5920      0.0002      7.1648      0.0005   -999.0000   -999.0000      3.8695      0.0005      7.3857      0.0257      7.3535      0.0188      5.5566      0.0129      3.8098      0.0198      7.4443      0.0720      0.0030      0.3400      7.3790      0.0405      0.0033      0.2275          M03 Y11     G15    
642   84.129708   -69.835425     10.3812      0.0208      9.5168      0.0237      9.2086      0.0228      9.0766      0.0003      9.1471      0.0005      8.9611      0.0012      8.8269      0.0014      8.3961      0.0178      9.0558      0.0228      9.1865      0.0198      8.6414      0.0344      7.9370      0.1039      9.0230      0.0152      0.0027      0.0580      9.1668      0.0192      0.0025      0.0660                  N12 G15    
643   84.169085   -69.387874      9.8863      0.0208      9.0807      0.0247      8.8320      0.0228      8.7591      0.0003      8.6411      0.0004      8.3264      0.0009      8.0228      0.0009      6.4809      0.0036      8.5970      0.0218      8.6354      0.0198      7.4588      0.0169      6.2568      0.0546      8.5478      0.0205      0.0035      0.0960      8.5938      0.0182      0.0036      0.0675          M03 Y11     G15    
644   84.170875   -69.235111     10.9931      0.0237      9.8415      0.0267      9.3167      0.0228      9.1222      0.0003      9.1185      0.0003      8.8690      0.0009      8.6765      0.0007   -999.0000   -999.0000      9.0168      0.0247      9.1065      0.0237      7.6859      0.0498      5.3150      0.1861      8.9755      0.0045      0.0051      0.0295      9.0780      0.0105      0.0039      0.0435                  N12        
645   84.194917   -69.759250     10.6913      0.0218      9.8036      0.0247      9.4524      0.0228      9.3054      0.0004      9.4150      0.0006      9.2071      0.0014   -999.0000   -999.0000      8.3554      0.0210      9.2548      0.0228      9.4185      0.0198      9.0437      0.0772      8.7990      0.4276      9.2242      0.0080      0.0015      0.0220      9.3930      0.0080      0.0031      0.0240                  N12        
646   84.198000   -69.169547     10.4137      0.0228      9.5790      0.0257      9.2260      0.0218      9.1708      0.0003      9.3179      0.0004      9.0503      0.0009      8.9475      0.0009   -999.0000   -999.0000      9.1257      0.0228      9.2745      0.0198      9.4567      0.1793      7.2550   -999.0000      9.0870      0.0120      0.0023      0.0330      9.2390      0.0080      0.0024      0.0340                  N12 G15    
647   84.200750   -69.278442     10.4481      0.0228      9.5654      0.0257      9.2535      0.0228      9.1673      0.0003      9.2188      0.0004      9.0131      0.0009      8.8834      0.0009   -999.0000   -999.0000      9.0988      0.0228      9.2765      0.0198      8.7837      0.0276      8.8167      0.3146      9.0578      0.0072      0.0024      0.0300      9.2220      0.0120      0.0049      0.0470                      G15    
648   84.202000   -69.243172      9.9824      0.0228      8.9709      0.0257      8.5299      0.0228      7.8580      0.0001      8.0018      0.0002      7.5326      0.0005   -999.0000   -999.0000      5.3973      0.0026      8.0518      0.0237      7.9509      0.0198      6.1038      0.0169      4.5177      0.0402      8.0002      0.0162      0.0015      0.1125      7.9090      0.0205      0.0032      0.0720                      G15    
649   84.214125   -69.222278     11.8443      0.0208     10.6658      0.0257     10.2319      0.0257      9.8773      0.0004      9.9820      0.0006      9.6907      0.0012   -999.0000   -999.0000   -999.0000   -999.0000      9.7929      0.0228      9.8736      0.0208      7.0998      0.0354      4.4032      0.0938      9.7880      0.0032      0.0026      0.0310      9.8628      0.0065      0.0043      0.0420                  N12        
650   84.231792   -68.890617     10.6542      0.0208      9.9144      0.0247      9.6488      0.0218      9.5312      0.0003      9.6516      0.0005      9.5417      0.0012      9.4684      0.0013   -999.0000   -999.0000      9.5228      0.0228      9.6865      0.0198      9.6719      0.0422      9.5370   -999.0000      9.4940      0.0040      0.0031      0.0140      9.6587      0.0062      0.0048      0.0260                      G15    
651   84.254750   -67.261972      9.7862      0.0208      8.9796      0.0237      8.7048      0.0228      8.7188      0.0003      8.8397      0.0008      8.4052      0.0011      8.3814      0.0009      7.3483      0.0119      8.5261      0.0228      8.6804      0.0198      8.1827      0.0179      7.2426      0.0555      8.4953      0.0195      0.0012      0.0980      8.6508      0.0325      0.0029      0.1550                  N12        
652   84.270083   -70.902000     11.2712      0.0218     10.5108      0.0228     10.2748      0.0198     10.2812      0.0006     10.2602      0.0009     10.2081      0.0024     10.1605      0.0026     10.1494      0.0876     10.1630      0.0218     10.2918      0.0198      9.9617      0.0325      9.2970      0.2633     10.1600      0.0095      0.0032      0.0550     10.2750      0.0090      0.0028      0.0330                  N12        
653   84.306292   -69.142944      9.7343      0.0228      8.7407      0.0286      8.3120      0.0228      7.9086      0.0001      8.0875      0.0002      7.7722      0.0005      7.4055      0.0004   -999.0000   -999.0000      8.0630      0.0247      8.0975      0.0179      6.6978      0.0188      4.8929      0.1475      8.0135      0.0310      0.0059      0.1600      8.0608      0.0165      0.0044      0.1440                  N12 G15    
654   84.335449   -69.327410      9.4322      0.0257      8.5607      0.0237      8.2980      0.0335   -999.0000   -999.0000      8.3014      0.0003      7.9890      0.0006      7.7183      0.0005   -999.0000   -999.0000      8.0701      0.0208      8.1674      0.0179      7.4157      0.0188      6.6392      0.0641      8.0917      0.0170      0.0038      0.0655      8.2033      0.0160      0.0056      0.1130          M03 Y11 N12 G15    
655   84.359859   -68.794516      9.4202      0.0228      8.5956      0.0335      8.2459      0.0218   -999.0000   -999.0000      8.2573      0.0003      7.8951      0.0008      7.6664      0.0006      5.8855      0.0031      8.0437      0.0247      8.1574      0.0198      7.2938      0.0169      5.8919      0.0325      8.0290      0.0280      0.0031      0.1010      8.1402      0.0205      0.0036      0.1050          M03 Y11     G15    
656   84.373625   -67.092667     11.5901      0.0198     10.6648      0.0247     10.2977      0.0228     10.0023      0.0006     10.2711      0.0013      9.9869      0.0023      9.7391      0.0020      9.1164      0.0517     10.0097      0.0228     10.2253      0.0198      9.5869      0.0315      9.0830      0.2234     10.0075      0.0055      0.0024      0.0590     10.2180      0.0250      0.0014      0.0690                  N12        
657   84.377738   -69.042524      9.9423      0.0208      9.0766      0.0228      8.7409      0.0228      8.7114      0.0002      8.6006      0.0003      8.3634      0.0007      8.0777      0.0006   -999.0000   -999.0000      8.5011      0.0218      8.5915      0.0198      8.0030      0.0412      8.5898   -999.0000      8.5020      0.0258      0.0025      0.1540      8.5847      0.0340      0.0045      0.1570          M03 Y11     G15    
658   84.399917   -69.208283     10.2930      0.0208      9.3828      0.0247      9.0868      0.0208      9.3001      0.0003      9.0512      0.0004      8.9276      0.0009      8.8906      0.0009   -999.0000   -999.0000      8.9488      0.0228      9.0606      0.0198      8.1989      0.0809      4.0920      0.0641      8.9290      0.0080      0.0041      0.0360      9.0530      0.0105      0.0055      0.0445                      G15    
659   84.403673   -69.489890      9.4692      0.0237      8.5797      0.0286      8.2308      0.0218      8.1186      0.0002      8.3450      0.0003   -999.0000   -999.0000      7.3801      0.0005      4.9260      0.0012      7.9726      0.0257      7.9830      0.0198      6.2507      0.0149      4.8619      0.0325      8.0340      0.0740      0.0041      0.2705      8.0533      0.0568      0.0023      0.1710          M03 Y11 N12 G15    
660   84.429627   -69.416735      9.0723      0.0257      8.2077      0.0335      7.8907      0.0393      7.7237      0.0002      8.0670      0.0003   -999.0000   -999.0000      7.0527      0.0004      4.8052      0.0011      7.6748      0.0306      7.7175      0.0198      6.1672      0.0149      4.5261      0.0422      7.6190      0.0650      0.0034      0.2250      7.6710      0.0297      0.0014      0.1210          M03 Y11 N12 G15    
661   84.437941   -69.346846      8.9753      0.0198      8.1968      0.0412      7.7349      0.0267      7.2461      0.0001      7.1264      0.0002      6.7140      0.0003   -999.0000   -999.0000      3.6237      0.0005      7.1999      0.0393      6.9943      0.0198      4.8848      0.0149      3.6518      0.0393      7.0938      0.0780      0.0106      0.3055      6.9675      0.0190      0.0020      0.1270          M03 Y11     G15    
662   84.441167   -69.950611     11.6134      0.0208     10.6528      0.0237     10.2567      0.0208     10.1136      0.0005     10.2078      0.0007     10.0522      0.0019      9.9688      0.0017   -999.0000   -999.0000     10.1646      0.0228     10.2576      0.0198      9.9317      0.0725      8.7327      0.2298     10.1245      0.0297      0.0022      0.0830     10.2385      0.0175      0.0012      0.0745                  N12        
663   84.446083   -69.579556     11.0263      0.0208     10.1447      0.0237      9.8188      0.0188      9.6702      0.0005      9.8612      0.0007      9.6074      0.0025   -999.0000   -999.0000   -999.0000   -999.0000      9.7339      0.0228      9.8764      0.0208     10.2337      0.0929      8.6958   -999.0000      9.7025      0.0035      0.0030      0.0375      9.8470      0.0035      0.0013      0.0225                  N12        
664   84.447750   -68.605722     10.0353      0.0237      9.2038      0.0257      8.9399      0.0228   -999.0000   -999.0000      8.9852      0.0005      8.8141      0.0012      8.7428      0.0011   -999.0000   -999.0000      8.6842      0.0218      8.6855      0.0198      7.8997      0.0188      6.7768      0.0498      8.7718      0.0047      0.0008      0.0250      8.9505      0.0083      0.0024      0.0310                      G15    
665   84.449708   -69.698528     11.3402      0.0198     10.3857      0.0237     10.0829      0.0208      9.9014      0.0005     10.0692      0.0007      9.8837      0.0028      9.8609      0.0019   -999.0000   -999.0000      9.9217      0.0228     10.0664      0.0208      9.6798      0.0460      8.5249      0.2061      9.9010      0.0065      0.0031      0.0285     10.0490      0.0100      0.0020      0.0440                  N12        
666   84.477667   -69.150908     10.3155      0.0208      9.4107      0.0247      9.0868      0.0208      9.1163      0.0003      9.0881      0.0004      8.8835      0.0009      8.7046      0.0008   -999.0000   -999.0000      8.9448      0.0228      9.1455      0.0237      9.2417   -999.0000      6.8803   -999.0000      8.9325      0.0095      0.0029      0.0500      9.1150      0.0095      0.0029      0.0460                  N12 G15    
667   84.494492   -69.239996      9.5462      0.0208      8.7357      0.0267      8.4027      0.0228      8.0983      0.0002      8.0260      0.0002      7.7232      0.0005      7.5523      0.0005   -999.0000   -999.0000      7.9868      0.0237      7.9567      0.0198      7.3667      0.0335      7.0558      0.1174      7.9662      0.0162      0.0020      0.0785      7.9840      0.0208      0.0035      0.1165          M03 Y11 N12 G15    
668   84.509167   -66.994556     11.3681      0.0247     10.5078      0.0257     10.1648      0.0198     10.0019      0.0006     10.2019      0.0012     10.0268      0.0023      9.9335      0.0021      9.4140      0.0793     10.0318      0.0228     10.1833      0.0198      9.8187      0.0315      8.9850   -999.0000     10.0390      0.0290      0.0016      0.1080     10.1910      0.0380      0.0015      0.1430                  N12        
669   84.515667   -71.965000     11.2783      0.0208     10.3458      0.0208     10.0788      0.0228      9.8888      0.0006     10.0822      0.0011      9.9112      0.0023      9.8242      0.0021   -999.0000   -999.0000      9.9588      0.0218     10.0833      0.0198      9.7658      0.0296      9.3679      0.2625      9.9375      0.0135      0.0036      0.0425     10.0570      0.0050      0.0049      0.0400                  N12        
670   84.526750   -67.148167     10.7492      0.0208      9.9008      0.0208      9.6208      0.0188      9.5287      0.0005      9.7545      0.0012      9.5245      0.0018      9.4943      0.0017      9.2891      0.0639      9.5298      0.0218      9.7094      0.0198      9.4238      0.0277      8.6970      0.1674      9.5200      0.0070      0.0019      0.0370      9.7080      0.0150      0.0018      0.0550                  N12        
671   84.527333   -69.479233     10.1133      0.0218      9.3175      0.0237      9.0687      0.0208      9.0444      0.0003      9.1063      0.0005      8.7257      0.0017      8.3821      0.0008      6.6477      0.0059      8.8658      0.0228      8.9595      0.0198      7.2267      0.0218      5.6160      0.0641      8.8435      0.0195      0.0015      0.0900      8.9435      0.0385      0.0022      0.1225                      G15    
672   84.527458   -69.062561     10.5502      0.0198      9.6967      0.0228      9.4329      0.0228      9.3003      0.0003      9.3861      0.0004      9.2255      0.0010      9.0889      0.0010   -999.0000   -999.0000      9.2818      0.0228      9.4473      0.0198     11.0611   -999.0000      8.0570   -999.0000      9.2587      0.0078      0.0027      0.0680      9.4230      0.0078      0.0037      0.0800                  N12 G15    
673   84.527712   -69.291588      9.3532      0.0198      8.4147      0.0479      7.9328      0.0198      7.7953      0.0001      7.7812      0.0002      7.3820      0.0004      6.9400      0.0003      4.8260      0.0012      7.6516      0.0315      7.7152      0.0198      6.2207      0.0169      4.7294      0.0403      7.4257      0.0277      0.0063      0.3230      7.5390      0.0075      0.0034      0.1700          M03 Y11 N12 G15    
674   84.566732   -69.169779      9.3221      0.0198      8.3557      0.0179      7.8868      0.0237      7.7133      0.0001      7.4684      0.0002      7.0294      0.0004      6.3470      0.0002      4.4044      0.0004      7.5787      0.0325      7.3557      0.0198      5.4916      0.0178      2.6560      0.0354      7.5285      0.0735      0.0074      0.4910      7.3652      0.0445      0.0040      0.1950          M03 Y11 N12 G15    
675   84.570875   -69.066939     10.0909      0.0267      9.2130      0.0267      8.8860      0.0257      8.9002      0.0002      8.6542      0.0003      8.3319      0.0007      7.8375      0.0005   -999.0000   -999.0000      8.5425      0.0218      8.5314      0.0198      8.2146      0.2102      4.5820   -999.0000      8.6310      0.0275      0.0013      0.1085      8.6562      0.0328      0.0047      0.1220                      G15    
676   84.575514   -69.295149      9.6214      0.0228      8.6668      0.0306      8.3237      0.0228      8.0101      0.0002      8.2794      0.0003      7.8110      0.0005      7.4302      0.0004      5.3703      0.0019      8.0719      0.0237      8.1364      0.0198      6.8298      0.0188      5.3558      0.0373      8.0140      0.0192      0.0017      0.1175      8.0970      0.0118      0.0041      0.0625          M03 Y11     G15    
677   84.608292   -69.378747     10.0402      0.0218      9.2379      0.0247      8.9467      0.0208      8.9188      0.0003      9.1215      0.0005      8.7737      0.0016      8.6701      0.0009   -999.0000   -999.0000      8.7888      0.0218      8.9774      0.0188      8.6287      0.0267      9.1251   -999.0000      8.7545      0.0035      0.0016      0.0450      8.9507      0.0047      0.0023      0.0585                      G15    
678   84.611292   -69.147981      9.7963      0.0228      8.7738      0.0267      8.3598      0.0208      7.8980      0.0001   -999.0000   -999.0000      7.7147      0.0005      7.2280      0.0004   -999.0000   -999.0000      7.9677      0.0237      8.0222      0.0208      5.5815      0.0228      1.6079      0.0688      7.9815      0.0390      0.0015      0.1120      8.0285      0.0185      0.0041      0.1040                      G15    
679   84.641600   -69.342000     10.2255      0.0237      9.3985      0.0257      8.5278      0.0228      7.3568      0.0001      6.3202      0.0001      5.6489      0.0002   -999.0000   -999.0000   -999.0000   -999.0000      7.3297      0.0354      5.9354      0.0393      3.1245      0.0090      1.3847      0.0159   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000                          J17
680   84.643875   -69.577675      9.7963      0.0228      8.8567      0.0237      8.4458      0.0247      8.1097      0.0002      8.3185      0.0003   -999.0000   -999.0000      7.4952      0.0005      5.4393      0.0018      8.1526      0.0228      8.1965      0.0188      6.9388      0.0267      5.7558      0.1484      8.1300      0.0380      0.0026      0.2540      8.1692      0.0445      0.0045      0.1700                  N12 G15    
681   84.662167   -67.460944     11.0302      0.0237     10.2287      0.0257     10.0078      0.0247      9.8443      0.0005     10.0006      0.0011      9.8528      0.0020      9.8290      0.0021      9.4842      0.0729      9.8679      0.0228     10.0464      0.0198      9.8839      0.0354      9.5185   -999.0000      9.8390      0.0020      0.0014      0.0145     10.0170      0.0065      0.0031      0.0290                  N12        
682   84.668208   -68.470000     10.0283      0.0257      9.1776      0.0208      8.9096      0.0208   -999.0000   -999.0000      8.9449      0.0005      8.8015      0.0012      8.6521      0.0010      7.7531      0.0159      8.8038      0.0218      8.9835      0.0198      8.4636      0.0188      7.7149      0.0772      8.7750      0.0055      0.0035      0.0330      8.9413      0.0160      0.0039      0.0510                  N12        
683   84.673500   -66.667667     10.1111      0.0237      9.3300      0.0237      9.0791      0.0237      9.1117      0.0004      9.1323      0.0005      8.9460      0.0013      8.8846      0.0011      8.4224      0.0287      8.9388      0.0228      9.1515      0.0198      8.8068      0.0228      8.0080      0.1020      8.9310      0.0090      0.0021      0.0280      9.1250      0.0160      0.0026      0.0460                  N12        
684   84.702000   -69.092383      9.1871      0.0218      8.3168      0.0441      7.8889      0.0325   -999.0000   -999.0000   -999.0000   -999.0000      7.0769      0.0004   -999.0000   -999.0000   -999.0000   -999.0000      7.6159      0.0247      7.8725      0.0198      4.2098   -999.0000   -999.0000   -999.0000      7.5175      0.0405      0.0124      0.2450      7.7278      0.0275      0.0015      0.1540                      G15    
685   84.705100   -69.451900      7.4130      0.0208      6.6395      0.0373      6.4108      0.0198   -999.0000   -999.0000      6.4921      0.0001   -999.0000   -999.0000      6.4212      0.0003   -999.0000   -999.0000      6.3178      0.0966      6.4045      0.0247      6.1010      0.0159      4.2550      0.0354      5.7995      0.0268      0.0119      0.5290      6.2973      0.0082      0.0096      0.1650                          J17
686   84.720958   -67.097111     11.2553      0.0237     10.2997      0.0228      9.9888      0.0208      9.8528      0.0006     10.0097      0.0011      9.8421      0.0021      9.8110      0.0021      9.7812      0.1006      9.9077      0.0228     10.0657      0.0198      9.9167      0.0344      9.4100   -999.0000      9.8830      0.0080      0.0033      0.0370     10.0210      0.0125      0.0022      0.0320                  N12        
687   84.754125   -68.419639     10.0865      0.0237      9.2238      0.0237      8.9049      0.0208   -999.0000   -999.0000      8.8236      0.0005      8.5903      0.0011      8.3962      0.0009      7.3358      0.0104      8.6687      0.0218      8.7515      0.0188      8.1306      0.0169      7.2478      0.0593      8.6295      0.0353      0.0026      0.2430      8.6335      0.0385      0.0047      0.2215                  N12        
688   84.767708   -69.601089      9.4793      0.0208      8.6047      0.0479      8.1898      0.0257      8.1057      0.0002      8.2817      0.0003   -999.0000   -999.0000      7.8964      0.0006   -999.0000   -999.0000      8.0397      0.0247      8.2145      0.0198      8.3695      0.1835      6.7108   -999.0000      8.0105      0.0135      0.0020      0.0700      8.1690      0.0245      0.0024      0.0945                      G15    
689   84.802750   -68.910611     10.9443      0.0218     10.0948      0.0237      9.7649      0.0208      9.5870      0.0003      9.7430      0.0005      9.6408      0.0012   -999.0000   -999.0000   -999.0000   -999.0000      9.6078      0.0228      9.7665      0.0208      9.0567      0.1129      6.4778   -999.0000      9.5825      0.0020      0.0023      0.0190      9.7495      0.0050      0.0041      0.0365                  N12        
690   84.817792   -68.335944     11.4632      0.0257     10.5147      0.0257     10.2009      0.0247      9.9965      0.0006     10.1384      0.0012      9.8251      0.0021      9.7533      0.0021      9.0431      0.0500     10.0387      0.0228     10.1552      0.0198      9.6757      0.0296      9.5336      0.3280     10.0203      0.0175      0.0016      0.0665     10.1365      0.0155      0.0031      0.0730                  N12        
691   84.884750   -69.580583      8.4562      0.0296      7.6267      0.0373      7.2339      0.0178      7.2403      0.0001      7.2808      0.0002   -999.0000   -999.0000      6.4558      0.0003   -999.0000   -999.0000      6.9368      0.0584      7.0835      0.0218      6.0869      0.0188      5.4469      0.0556      6.7350      0.1160      0.0045      0.4435      7.0570      0.0550      0.0012      0.1730                      G15 J17
692   84.942562   -69.324538      9.7121      0.0237      8.7807      0.0374      8.4927      0.0208      8.2701      0.0002      8.4953      0.0003      8.1448      0.0006      7.7284      0.0005   -999.0000   -999.0000      8.2946      0.0228      8.4115      0.0198      7.1267      0.0188      6.0969      0.0966      8.2525      0.0225      0.0011      0.0925      8.3740      0.0260      0.0009      0.1070          M03 Y11 N12 G15    
693   84.968292   -69.161444     10.6962      0.0257      9.7526      0.0208      9.4271      0.0208      9.2914      0.0003      9.4164      0.0004      9.2455      0.0010   -999.0000   -999.0000   -999.0000   -999.0000      9.2829      0.0228      9.4634      0.0208      9.0757      0.0479      7.6349      0.1021      9.2445      0.0020      0.0017      0.0315      9.4187      0.0043      0.0027      0.0265                  N12        
694   84.987101   -69.589185     10.7732      0.0237      9.9193      0.0208      9.6088      0.0208      9.6513      0.0005      9.4611      0.0005      9.1328      0.0017      9.0217      0.0012   -999.0000   -999.0000      9.5647      0.0228      9.2116      0.0208      7.8699      0.1039      5.2309   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000              Y11            
695   84.988708   -67.362028     10.3020      0.0228      9.4376      0.0208      9.1182      0.0237      9.0320      0.0004      9.2438      0.0008      8.9216      0.0013      8.8592      0.0011      8.2648      0.0246      9.0438      0.0237      9.1415      0.0208      8.7260      0.0218      8.3819      0.1361      9.0130      0.0190      0.0062      0.1010      9.1015      0.0205      0.0097      0.1120                  N12        
696   85.011833   -68.173583     11.3543      0.0237     10.3827      0.0208     10.1309      0.0228      9.9824      0.0006     10.1126      0.0012     10.0834      0.0024      9.9008      0.0023      9.6968      0.0961   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000      9.9990      0.0167      0.0010      0.0830     10.1143      0.0322      0.0011      0.1100                  N12        
697   85.022208   -67.337528     10.7682      0.0237      9.9790      0.0228      9.7529      0.0237      9.5945      0.0005      9.7729      0.0011      9.6333      0.0019      9.5816      0.0018      9.3623      0.0734      9.6027      0.0228      9.7923      0.0198      9.6348      0.0286      9.3322      0.2728      9.5738      0.0035      0.0018      0.0190      9.7562      0.0050      0.0015      0.0300                  N12        
698   85.029167   -69.194861     11.0491      0.0237     10.0867      0.0247      9.7368      0.0188      9.5277      0.0003      9.6608      0.0005      9.5100      0.0012   -999.0000   -999.0000   -999.0000   -999.0000      9.5387      0.0228      9.7036      0.0208      9.2968      0.1093      8.7769   -999.0000      9.5053      0.0037      0.0019      0.0200      9.6715      0.0105      0.0028      0.0290                  N12        
699   85.032042   -69.334746      9.4954      0.0208      8.6299      0.0354      8.3058      0.0306      8.0002      0.0002      8.1996      0.0003      7.8100      0.0005   -999.0000   -999.0000   -999.0000   -999.0000      8.1616      0.0247      8.1615      0.0198      6.8598      0.0188      5.2019      0.0489      8.1468      0.0347      0.0021      0.1650      8.1715      0.0365      0.0037      0.1520          M03 Y11 N12 G15    
700   85.033250   -70.150694     11.4422      0.0237     10.4607      0.0208     10.1298      0.0188     10.0046      0.0005     10.1501      0.0007      9.9684      0.0018      9.8670      0.0016   -999.0000   -999.0000     10.0279      0.0228     10.1803      0.0208     10.2027      0.0938      7.6139      0.0901      9.9975      0.0045      0.0013      0.0275     10.1510      0.0043      0.0023      0.0340                  N12        
701   85.068250   -66.991750     10.7802      0.0228      9.9144      0.0208      9.5948      0.0188      9.5372      0.0005      9.5023      0.0009      9.2982      0.0017      9.1545      0.0019      8.5750      0.0328      9.4397      0.0228      9.5155      0.0198      9.0557      0.0228      8.7610      0.1793      9.4210      0.0050      0.0016      0.0405      9.4900      0.0090      0.0020      0.0490                  N12        
702   85.070984   -69.465015      9.3872      0.0237      8.5068      0.0335      8.2398      0.0228      8.0238      0.0002      8.1852      0.0003      7.9226      0.0013      7.2448      0.0005      5.0061      0.0014      8.1198      0.0228      8.0954      0.0198      6.4198      0.0159      5.4320      0.0393      8.0950      0.0185      0.0034      0.1960      8.0840      0.0240      0.0020      0.1610          M03 Y11     G15    
703   85.082750   -70.485944     10.5212      0.0237      9.6466      0.0208      9.3820      0.0188      9.2820      0.0004      9.5212      0.0008      9.1634      0.0016      9.1317      0.0013      8.8087      0.0302      9.2437      0.0228      9.3455      0.0198      9.1448      0.0315      9.2868   -999.0000      9.2215      0.0035      0.0019      0.0365      9.3385      0.0095      0.0036      0.0505                  N12        
704   85.102157   -69.354771      9.1541      0.0335      8.2788      0.0267      7.8738      0.0267      7.6140      0.0001      7.7595      0.0002      7.3036      0.0004   -999.0000   -999.0000   -999.0000   -999.0000      7.5977      0.0325      7.6068      0.0198      5.9561      0.0159      4.7113      0.0603      7.6007      0.0943      0.0053      0.4650      7.6115      0.0715      0.0028      0.2550          M03 Y11 N12 G15 J17
705   85.105752   -69.258410      9.7884      0.0237      9.0926      0.0247      8.8029      0.0208      8.7959      0.0002      8.4752      0.0003      8.1666      0.0006      7.6874      0.0005      5.9620      0.0026      8.4906      0.0228      8.3864      0.0198      6.9657      0.0188      5.9359      0.0622      8.4365      0.0340      0.0025      0.2040      8.3920      0.0228      0.0013      0.1800          M03 Y11     G15    
706   85.154144   -69.439026      9.5083      0.0208      8.6939      0.0412      8.3420      0.0208      8.0724      0.0002      8.1868      0.0003      8.1759      0.0016      7.4078      0.0005      5.2428      0.0019      8.1937      0.0228      8.2344      0.0198      6.6978      0.0198      5.4948      0.0431      8.0650      0.0353      0.0026      0.1745      8.1095      0.0500      0.0016      0.1820          M03 Y11     G15    
707   85.182553   -69.366179      8.8332      0.0208      7.9288      0.0393      7.4648      0.0237      7.0395      0.0001      7.1111      0.0002   -999.0000   -999.0000   -999.0000   -999.0000      4.8879      0.0008      7.0737      0.0517      7.0326      0.0198      5.5167      0.0149      4.6589      0.0276      6.8362      0.0393      0.0059      0.3470      7.0020      0.0185      0.0032      0.0710          M03 Y11     G15 J17
708   85.202334   -69.560030      9.1791      0.0228      8.2208      0.0441      7.7309      0.0218      7.0729      0.0001      6.9924      0.0002   -999.0000   -999.0000   -999.0000   -999.0000      3.5877      0.0006      7.3327      0.0374      7.1747      0.0198      4.9519      0.0149      3.5468      0.0257      7.2825      0.0600      0.0170      0.4990      7.1120      0.0463      0.0014      0.2360              Y11         J17
709   85.207792   -69.379311      9.5162      0.0267      8.5956      0.0460      8.2059      0.0267      7.6781      0.0002      7.9285      0.0003   -999.0000   -999.0000      7.0350      0.0004      4.7507      0.0007      7.9327      0.0257      7.9096      0.0198      6.2808      0.0139      4.4367      0.0228      7.8820      0.0150      0.0014      0.0790      7.8750      0.0095      0.0037      0.0560                      G15    
710   85.222375   -69.756911     10.3074      0.0228      9.2775      0.0208      8.9067      0.0188      8.5851      0.0003      8.7295      0.0004      8.4216      0.0013   -999.0000   -999.0000      6.4334      0.0045      8.6233      0.0227      8.7104      0.0198      7.6219      0.0306      6.1247      0.1725      8.5850      0.0082      0.0008      0.0790      8.6885      0.0180      0.0027      0.1080                  N12 G15    
711   85.230778   -69.390385      8.8413      0.0198      7.8927      0.0325      7.5639      0.0179      7.2740      0.0002      7.6039      0.0002   -999.0000   -999.0000   -999.0000   -999.0000      5.0663      0.0009      7.2617      0.0315      7.4073      0.0198      6.1988      0.0159      4.8329      0.0286      7.1822      0.0230      0.0086      0.2070      7.4218      0.0127      0.0019      0.1100          M03 Y11     G15 J17
712   85.232750   -69.693436     10.3535      0.0237      9.4605      0.0237      9.1218      0.0208      9.1022      0.0004      9.0973      0.0005      8.8568      0.0015   -999.0000   -999.0000   -999.0000   -999.0000      8.8738      0.0228      9.0245      0.0198      8.3115      0.0593      7.7318      0.2020      8.8500      0.0085      0.0012      0.0350      9.0160      0.0237      0.0034      0.0730                      G15    
713   85.234500   -68.896250     11.3292      0.0218     10.4387      0.0208     10.1438      0.0208      9.9896      0.0004     10.1459      0.0006      9.9785      0.0015      9.9693      0.0021   -999.0000   -999.0000      9.9987      0.0218     10.1596      0.0188      9.4957      0.0966      8.1048      0.1953      9.9857      0.0097      0.0014      0.0250     10.1405      0.0132      0.0026      0.0555                  N12        
714   85.246625   -69.436364      9.5753      0.0257      8.7028      0.0286      8.3979      0.0237      7.9653      0.0002      8.2541      0.0003   -999.0000   -999.0000   -999.0000   -999.0000      5.5396      0.0013      8.1778      0.0228      8.1884      0.0198      6.6988      0.0198      5.7519      0.0688      8.1670      0.0065      0.0012      0.0850      8.2018      0.0258      0.0016      0.1150                      G15    
715   85.246957   -69.310076      8.7863      0.0247      7.9588      0.0412      7.5108      0.0286      7.2198      0.0001      7.1346      0.0002      6.7493      0.0003      6.2199      0.0002      3.7364      0.0006      7.0507      0.0508      6.9515      0.0198      5.0659      0.0149      3.7429      0.0198      6.7998      0.1075      0.0075      0.4770      6.8420      0.0500      0.0027      0.2230          M03 Y11     G15 J17
716   85.257417   -67.410361     11.3662      0.0257     10.4408      0.0208     10.2309      0.0237     10.0965      0.0006     10.2427      0.0009     10.1154      0.0023     10.0636      0.0022      9.8832      0.0869     10.0779      0.0218     10.2007      0.0198      9.8436      0.0315      9.0398      0.2282     10.0715      0.0160      0.0013      0.1080     10.1915      0.0185      0.0017      0.1090                  N12        
717   85.271164   -69.078427      9.2444      0.0228      8.3388      0.0575      7.9947      0.0169      7.8357      0.0001      8.1682      0.0002      7.7755      0.0005      7.5027      0.0004      5.7366      0.0025      7.7776      0.0276      7.9386      0.0198      6.9978      0.0179      5.9070      0.0565      7.7888      0.0173      0.0028      0.0880      7.9342      0.0267      0.0035      0.0810          M03 Y11 N12 G15    
718   85.278948   -69.287421      8.9703      0.0237      8.1898      0.0374      7.7918      0.0169      7.4110      0.0001      7.5596      0.0002      7.1993      0.0004      6.8427      0.0003      4.6162      0.0013      7.3968      0.0286      7.4602      0.0198      6.0620      0.0159      4.7386      0.0344      7.3117      0.0727      0.0092      0.3375      7.4305      0.0340      0.0033      0.1220          M03 Y11     G15 J17
719   85.284042   -69.929428     10.1684      0.0237      9.3828      0.0208      9.1445      0.0228      9.1568      0.0003      9.1858      0.0004      9.0116      0.0012   -999.0000   -999.0000   -999.0000   -999.0000      8.9878      0.0228      9.1865      0.0198      8.7019      0.0354      7.0421      0.0744      8.9690      0.0090      0.0040      0.0440      9.1593      0.0105      0.0020      0.0530                      G15    
720   85.294802   -69.634524      8.8031      0.0237      8.0017      0.0257      7.6509      0.0179      7.2643      0.0002      7.4157      0.0002   -999.0000   -999.0000      6.5760      0.0003      4.4852      0.0008      7.1848      0.0383      7.1936      0.0198      5.6566      0.0149      4.2976      0.0296      6.9130      0.0633      0.0072      0.5000      7.1560      0.0295      0.0007      0.0840              Y11     G15 J17
721   85.307125   -69.567528     10.2823      0.0257      9.4300      0.0218      9.0756      0.0208      9.0513      0.0003      9.0297      0.0004      8.8518      0.0016      8.6662      0.0010   -999.0000   -999.0000      8.8748      0.0228      9.0584      0.0198      8.6592      0.0286      9.2550   -999.0000      8.8480      0.0025      0.0006      0.0290      9.0290      0.0065      0.0030      0.0400                      G15    
722   85.340759   -69.530296      9.0103      0.0345      8.1828      0.0267      7.8379      0.0286      7.6560      0.0002      7.8616      0.0003   -999.0000   -999.0000      6.9390      0.0004      4.6733      0.0011      7.5667      0.0325      7.6257      0.0198      6.0574      0.0159      4.5680      0.0276      7.5190      0.0528      0.0062      0.2475      7.5855      0.0230      0.0027      0.1290          M03 Y11     G15    
723   85.352292   -69.303581     10.2106      0.0198      9.4376      0.0276      8.9529      0.0228      8.2368      0.0002   -999.0000   -999.0000      7.0355      0.0004      6.2066      0.0002      4.7679      0.0015      8.1038      0.0228      7.2334      0.0188      5.7160      0.0119      4.9089      0.0237   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000          M03         G15    
724   85.373065   -69.454438      9.6033      0.0208      8.7467      0.0335      8.4718      0.0188      8.2430      0.0002      8.6677      0.0004      8.2941      0.0015      8.0383      0.0007      7.4370      0.0076      8.2750      0.0218      8.4295      0.0188      7.7999      0.0179      7.1244      0.0716      8.2355      0.0170      0.0018      0.0650      8.3908      0.0277      0.0038      0.0960          M03 Y11     G15    
725   85.389042   -69.794586      9.3391      0.0208      8.4728      0.0374      8.2018      0.0335      8.1084      0.0002      8.2611      0.0003   -999.0000   -999.0000      7.5233      0.0006      5.6345      0.0024      7.9295      0.0267      8.0692      0.0188      7.2006      0.0247      5.9830      0.0753      7.9402      0.0118      0.0015      0.0815      8.0930      0.0112      0.0027      0.0805                      G15    
726   85.407958   -70.148000     10.3469      0.0218      9.4801      0.0218      9.2308      0.0228      9.2013      0.0003      9.3000      0.0004      9.1006      0.0012      9.0115      0.0010   -999.0000   -999.0000      9.0857      0.0237      9.2556      0.0208      8.8208      0.0247      7.8919      0.0902      9.0485      0.0135      0.0022      0.0555      9.2230      0.0080      0.0036      0.0370                  N12        
727   85.430854   -69.470982      9.5342      0.0218      8.7357      0.0537      8.4319      0.0228      8.4782      0.0003      8.4372      0.0003   -999.0000   -999.0000      7.7869      0.0006      6.0361      0.0030      8.2357      0.0228      8.3625      0.0198      7.2307      0.0169      5.9778      0.0373      8.2355      0.0127      0.0019      0.0700      8.3980      0.0190      0.0023      0.1030          M03 Y11     G15    
728   85.433494   -69.200771      9.5934      0.0208      8.7239      0.0335      8.4197      0.0228      8.3315      0.0002      8.4828      0.0003      8.1238      0.0006      7.9264      0.0006   -999.0000   -999.0000      8.1449      0.0208      8.2954      0.0188      7.4388      0.0228      6.3119      0.0688      8.1825      0.0150      0.0026      0.0985      8.3335      0.0140      0.0013      0.1075          M03 Y11 N12 G15    
729   85.450792   -70.125028     11.2642      0.0208     10.3167      0.0218     10.0408      0.0208      9.8829      0.0004     10.0692      0.0006      9.8736      0.0017      9.8459      0.0017   -999.0000   -999.0000      9.8567      0.0218      9.9942      0.0188      9.4178      0.0364      8.0028      0.1075      9.8395      0.0055      0.0089      0.0425      9.9720      0.0060      0.0025      0.0535                  N12        
730   85.458991   -69.354324      9.6133      0.0208      8.8079      0.0335      8.5798      0.0237      8.4189      0.0003      8.5597      0.0004      8.3820      0.0013      8.0880      0.0007      6.5412      0.0061      8.4180      0.0218      8.5606      0.0198      7.6078      0.0169      6.4168      0.0441      8.3852      0.0195      0.0016      0.1040      8.5420      0.0212      0.0041      0.1010          M03 Y11     G15    
731   85.489300   -69.205200      9.8255      0.0228      9.0559      0.0257      8.7579      0.0228      8.6933      0.0002      8.7220      0.0003      8.4396      0.0007      8.1296      0.0006   -999.0000   -999.0000      8.5951      0.0218      8.7104      0.0198      7.8766      0.0267      8.6669      0.2586      8.5427      0.0138      0.0038      0.1095      8.6550      0.0147      0.0025      0.1050                          J17
732   85.503057   -69.193601      9.9142      0.0228      9.0366      0.0237      8.7028      0.0208      8.7053      0.0002      8.6503      0.0003      8.3278      0.0007      8.0789      0.0006   -999.0000   -999.0000      8.4854      0.0228      8.6334      0.0198      7.6598      0.0218      7.0945      0.1047      8.4680      0.0223      0.0018      0.1040      8.6073      0.0332      0.0023      0.1750          M03 Y11     G15 J17
733   85.510500   -68.579528      9.9553      0.0218      9.1535      0.0237      8.8681      0.0188      8.8476      0.0002      9.1818      0.0008      8.6644      0.0014      8.5177      0.0010      8.2666      0.0277      8.7000      0.0228      8.7975      0.0198      8.4544      0.0188      8.0408      0.1075      8.7030      0.0328      0.0017      0.1370      8.8362      0.0330      0.0039      0.1550                  N12        
734   85.516200   -69.218800      9.8531      0.0208      9.0158      0.0218      8.7600      0.0228      8.6946      0.0002      8.7261      0.0003      8.3856      0.0007      7.9720      0.0006      6.2951      0.0036      8.5989      0.0218      8.7126      0.0179      7.5346      0.0179      6.9321      0.1183      8.5720      0.0097      0.0052      0.1060      8.6815      0.0100      0.0033      0.0870                          J17
735   85.519792   -69.183000     10.3330      0.0208      9.4464      0.0237      9.1791      0.0208      9.0778      0.0002      9.2004      0.0004      8.9901      0.0009      8.9823      0.0010   -999.0000   -999.0000      9.0348      0.0228      9.2224      0.0198      9.1617      0.0660      8.7279   -999.0000      9.0062      0.0040      0.0018      0.0245      9.2005      0.0097      0.0022      0.0540                  N12        
736   85.528300   -69.208700      9.9912      0.0237      9.1697      0.0237      8.8270      0.0228      8.7782      0.0002      8.6001      0.0003      8.1932      0.0006      7.6511      0.0005      5.9345      0.0027      8.5270      0.0296      8.5505      0.0247      6.9788      0.0169      5.8910      0.0460      8.5080      0.0235      0.0017      0.1600      8.5330      0.0185      0.0014      0.1350                          J17
737   85.529500   -69.048125     10.5242      0.0237      9.6919      0.0218      9.3949      0.0198      9.2912      0.0003      9.4640      0.0005      9.2903      0.0011      9.2202      0.0011   -999.0000   -999.0000      9.2918      0.0228      9.4746      0.0188      9.1068      0.0335      8.8228      0.4173      9.2600      0.0033      0.0014      0.0105      9.4400      0.0060      0.0018      0.0190                      G15    
738   85.541600   -69.224700     10.0353      0.0257      9.1697      0.0218      8.8426      0.0228      8.6074      0.0002      8.6201      0.0003      8.2645      0.0006      7.8053      0.0005      6.0032      0.0028      8.3256      0.0188      8.5385      0.0198      7.2616      0.0198      6.0930      0.0451      8.5635      0.0255      0.0013      0.2310      8.6197      0.0410      0.0012      0.1730                          J17
739   85.579083   -68.968528     10.0151      0.0228      9.2238      0.0247      8.9417      0.0188      8.8239      0.0002      8.9216      0.0003      8.7357      0.0009      8.4672      0.0007      6.8431      0.0064      8.8378      0.0228      8.9544      0.0198      7.9478      0.0247      6.0821      0.0431      8.8023      0.0168      0.0028      0.0880      8.9255      0.0100      0.0028      0.0620                  N12        
740   85.582000   -69.272417     10.2639      0.0257      9.3029      0.0237      8.9610      0.0228      8.8343      0.0002      8.8833      0.0003      8.6024      0.0008      8.4335      0.0007   -999.0000   -999.0000      8.7488      0.0218      8.8885      0.0198      8.1417      0.0315      7.6539      0.1011      8.7130      0.0158      0.0017      0.0420      8.8465      0.0135      0.0026      0.0690                  N12        
741   85.647600   -69.146700      8.8562      0.0198      8.0367      0.0237      7.7258      0.0198      7.4505      0.0001      7.7930      0.0002      7.3854      0.0005      7.0808      0.0003      5.1918      0.0014      7.4807      0.0345      7.6523      0.0198      6.4308      0.0179      5.0359      0.0441      7.4360      0.0220      0.0062      0.1360      7.6670      0.0155      0.0046      0.0725                          J17
742   85.660761   -69.164291      9.9442      0.0237      9.1386      0.0237      8.8359      0.0208      8.8817      0.0002      8.7770      0.0003      8.5022      0.0008      8.1876      0.0006      6.4627      0.0040      8.7053      0.0228      8.8224      0.0198      7.8689      0.0228      6.7362      0.1011      8.6440      0.0270      0.0022      0.0800      8.7598      0.0290      0.0050      0.0855          M03 Y11     G15    
743   85.675500   -70.151222     10.8723      0.0218     10.1407      0.0237      9.9398      0.0228      9.7946      0.0004      9.9614      0.0006      9.8437      0.0017      9.7710      0.0016   -999.0000   -999.0000      9.7788      0.0218      9.9397      0.0198      9.7187      0.0441      9.7728   -999.0000      9.7475      0.0055      0.0042      0.0350      9.9080      0.0190      0.0024      0.0625                  N12        
744   85.754542   -68.715139     10.8572      0.0218     10.0787      0.0208      9.8678      0.0188      9.7715      0.0004      9.9013      0.0009      9.7818      0.0024      9.7184      0.0022      9.5583      0.0876      9.7637      0.0228      9.9325      0.0198      9.8257      0.0345      9.3570   -999.0000      9.7330      0.0040      0.0013      0.0260      9.9065      0.0065      0.0024      0.0370                  N12        
745   85.758491   -69.097160      9.5162      0.0228      8.6566      0.0267      8.3860      0.0247      8.2031      0.0002      8.4206      0.0003      8.1704      0.0007   -999.0000   -999.0000      7.6018      0.0158      8.2308      0.0228      8.3625      0.0198      7.9036      0.0237      7.1225      0.0809      8.2070      0.0085      0.0015      0.0745      8.3362      0.0122      0.0031      0.0770          M03 Y11            
746   85.759625   -67.331167      9.7712      0.0237      9.0466      0.0267      8.7308      0.0208      8.6912      0.0003      8.8310      0.0004      8.5767      0.0011      8.4725      0.0009      7.0245      0.0077      8.6047      0.0218      8.7595      0.0198      8.1995      0.0178      7.0507      0.0527      8.5925      0.0210      0.0024      0.1350      8.7390      0.0200      0.0018      0.1190                  N12        
747   85.812125   -67.387944     10.9042      0.0228     10.0827      0.0208      9.7789      0.0228      9.5705      0.0005      9.8267      0.0007      9.6041      0.0018      9.5489      0.0017      9.1238      0.0507      9.5668      0.0228      9.8585      0.0208      9.4818      0.0267      9.3336      0.3242      9.5328      0.0080      0.0018      0.0420      9.8285      0.0225      0.0031      0.0790                  N12        
748   85.862583   -67.810833      9.4371      0.0218      8.6659      0.0286      8.4478      0.0228      8.4371      0.0003      8.5141      0.0004      8.2552      0.0009      8.0577      0.0007      6.6813      0.0033      8.3377      0.0228      8.4894      0.0198      7.7358      0.0198      6.6750      0.0451      8.3110      0.0085      0.0035      0.0530      8.4700      0.0155      0.0026      0.0700                  N12        
749   85.891667   -68.821028     10.6922      0.0218      9.9037      0.0237      9.6739      0.0208      9.5571      0.0003      9.6968      0.0008      9.5429      0.0022      9.4964      0.0020      9.6046      0.0953      9.5607      0.0228      9.7403      0.0198      9.3307      0.0354      8.3479      0.1388      9.5310      0.0025      0.0034      0.0270      9.7035      0.0115      0.0033      0.0395                  N12        
750   86.057500   -66.279100      8.9772      0.0247      7.9397      0.0354      7.5069      0.0198      7.0103      0.0002      7.4579      0.0003      6.7732      0.0005      6.4286      0.0004      4.7064      0.0012      7.0549      0.0412      7.1203      0.0198      5.8779      0.0149      4.7213      0.0277      6.8200      0.0960      0.0081      0.5600      7.0770      0.0480      0.0038      0.1630                          J17
751   86.179542   -70.410139     11.2752      0.0218     10.3688      0.0237     10.0508      0.0228      9.8548      0.0005     10.0362      0.0011      9.8316      0.0020      9.7837      0.0021      9.5051      0.0624      9.9109      0.0228     10.0307      0.0198      9.9568      0.0383     10.0399   -999.0000      9.8820      0.0100      0.0033      0.0380     10.0165      0.0110      0.0036      0.0390                  N12        
752   86.328917   -68.011833     11.2993      0.0247     10.5437      0.0257     10.2988      0.0208     10.2208      0.0004     10.3574      0.0007     10.2346      0.0016     10.1886      0.0027   -999.0000   -999.0000     10.1128      0.0208     10.3297      0.0188     10.1916      0.0402      9.2362   -999.0000     10.1772      0.0013      0.0025      0.1210     10.3430      0.0075      0.0012      0.0550                  N12        
753   86.359375   -67.732139     10.9202      0.0198     10.0538      0.0228      9.7728      0.0198      9.6892      0.0005      9.8210      0.0007      9.6503      0.0018      9.6043      0.0017      9.3390      0.0671      9.7279      0.0218      9.8365      0.0198      9.5817      0.0277      9.4468   -999.0000      9.6843      0.0308      0.0023      0.1220      9.8042      0.0212      0.0016      0.1080                  N12        
754   86.380500   -71.454667     11.4881      0.0218     10.5898      0.0218     10.2799      0.0208     10.0694      0.0007     10.2906      0.0010     10.0905      0.0031      9.9401      0.0026      9.0134      0.0483     10.1617      0.0228     10.3513      0.0198      9.8237      0.0306      8.8477      0.1699     10.1195      0.0245      0.0040      0.0625     10.3032      0.0255      0.0047      0.0975                  N12        
755   86.477458   -67.972472     10.6962      0.0208      9.8931      0.0247      9.6688      0.0228      9.5125      0.0003      9.7236      0.0005      9.5454      0.0012      9.5144      0.0021      9.3341      0.0729      9.5337      0.0227      9.7133      0.0198      9.5087      0.0267      9.4562      0.2913      9.5100      0.0045      0.0017      0.0180      9.6905      0.0073      0.0048      0.0300                  N12        
756   86.483875   -67.799167     11.2573      0.0228     10.4797      0.0218     10.2669      0.0247     10.2095      0.0006     10.3574      0.0009     10.2160      0.0024     10.1511      0.0026   -999.0000   -999.0000     10.1877      0.0228     10.3627      0.0198     10.1847      0.0373      9.6290   -999.0000     10.1600      0.0018      0.0017      0.0100     10.3310      0.0050      0.0031      0.0210                  N12        
757   86.540750   -71.441944     11.1752      0.0228     10.2517      0.0247      9.9829      0.0228      9.8514      0.0006     10.0018      0.0009      9.7997      0.0026      9.7538      0.0026      9.2452      0.0651      9.8669      0.0228      9.9974      0.0198      9.7066      0.0257      9.5012      0.2626      9.8610      0.0217      0.0023      0.0715      9.9887      0.0225      0.0041      0.0780                  N12        
758   86.770375   -67.727694     10.7002      0.0228      9.9402      0.0247      9.6909      0.0228      9.5242      0.0005      9.7535      0.0010      9.5943      0.0025      9.5570      0.0018      9.4591      0.0849      9.5768      0.0218      9.7635      0.0198      9.5507      0.0257      9.6290      0.3637      9.5518      0.0025      0.0024      0.0175      9.7320      0.0045      0.0026      0.0230                  N12        
759   86.804875   -70.904417     11.2452      0.0208     10.2968      0.0237     10.0269      0.0208      9.9643      0.0007     10.1066      0.0004      9.9173      0.0010      9.8738      0.0013      9.7402      0.1025      9.9408      0.0228     10.0484      0.0198      9.7458      0.0257      9.8989      0.3884      9.9153      0.0238      0.0043      0.0850     10.0225      0.0167      0.0019      0.1195                  N12        
760   86.969417   -70.510333     11.2573      0.0208     10.3267      0.0247      9.9948      0.0208      9.8304      0.0005      9.9446      0.0011      9.7379      0.0020      9.6184      0.0019      9.3725      0.0498      9.8889      0.0218     10.0037      0.0179      9.8398      0.0267      9.3751   -999.0000      9.8660      0.0110      0.0031      0.1170      9.9802      0.0220      0.0031      0.0970                  N12        
761   87.047750   -70.998528     10.8132      0.0237     10.0085      0.0267      9.7118      0.0247      9.6546      0.0008      9.6511      0.0003      9.3905      0.0008      9.0258      0.0007      8.5063      0.0303      9.4579      0.0228      9.6836      0.0188      8.8357      0.0188      8.3880      0.1414      9.4117      0.0110      0.0023      0.0660      9.6412      0.0165      0.0034      0.0810                  N12        
762   87.058250   -69.875028     11.2501      0.0218     10.1597      0.0208      9.7449      0.0228      9.4687      0.0004      9.6286      0.0006      9.4492      0.0016      9.3950      0.0020   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000      9.4450      0.0045      0.0056      0.0235      9.5808      0.0045      0.0025      0.0600                  N12        
763   87.110875   -70.152806     11.4193      0.0208     10.4267      0.0208     10.0919      0.0237      9.8487      0.0005     10.0507      0.0007      9.8905      0.0020      9.7609      0.0018   -999.0000   -999.0000      9.9467      0.0228     10.0524      0.0198      9.0857      0.0306      5.5659      0.0412      9.9265      0.0128      0.0041      0.0555     10.0365      0.0145      0.0046      0.0760                  N12        
764   87.148917   -70.491167     11.4453      0.0237     10.5257      0.0276     10.1738      0.0247     10.0258      0.0006     10.2173      0.0015     10.0532      0.0023      9.9458      0.0022      9.6078      0.0413      9.9789      0.0218     10.1054      0.0198      9.5738      0.0286      8.4218      0.1192      9.9648      0.0165      0.0011      0.0920     10.0983      0.0182      0.0038      0.1245                  N12        
765   87.229375   -69.407028     10.9431      0.0208     10.1957      0.0218      9.9418      0.0188      9.8684      0.0008      9.9880      0.0008      9.8275      0.0027      9.7706      0.0021      9.6544      0.0945      9.8267      0.0228      9.9886      0.0198      9.7458      0.0306      9.2020      0.2579      9.7990      0.0020      0.0035      0.0090      9.9648      0.0037      0.0024      0.0250                  N12        
766   87.255958   -70.588444     10.2230      0.0198      9.4357      0.0218      9.1602      0.0208      9.1691      0.0004      9.2874      0.0009      9.0904      0.0014      9.0326      0.0013      8.8879      0.0281      9.0728      0.0228      9.2636      0.0198      9.0747      0.0247      9.2228      0.2539      9.0505      0.0050      0.0022      0.0150      9.2390      0.0070      0.0038      0.0200                  N12        
767   87.389958   -70.666472     11.4951      0.0208     10.5678      0.0237     10.2999      0.0228     10.1265      0.0006     10.2843      0.0012     10.0844      0.0023     10.1629      0.0023      9.8399      0.0760     10.2130      0.0228     10.3237      0.0198      9.9398      0.0306      9.3817      0.2554     10.1667      0.0110      0.0027      0.0495     10.3015      0.0125      0.0014      0.0445                  N12        
768   87.500292   -70.045583     10.8202      0.0218      9.9543      0.0218      9.6408      0.0208      9.5799      0.0004      9.6311      0.0007      9.4549      0.0016      9.4390      0.0016      8.9609      0.0385      9.5947      0.0228      9.7104      0.0198      9.4108      0.0247      9.3017      0.2594      9.5500      0.0073      0.0026      0.0395      9.6717      0.0087      0.0036      0.0380                  N12        
769   87.832708   -69.864389     11.3751      0.0208     10.4357      0.0237     10.2129      0.0228     10.0559      0.0006     10.2085      0.0009     10.0433      0.0021     10.0369      0.0021      9.7312      0.0829     10.1249      0.0228     10.2175      0.0198      9.9879      0.0306      9.3329   -999.0000     10.0960      0.0122      0.0024      0.0450     10.1965      0.0123      0.0018      0.0430                  N12        
770   88.202792   -69.637750     11.3343      0.0257     10.4337      0.0247     10.1539      0.0247      9.9981      0.0008     10.1494      0.0009      9.9592      0.0029      9.9121      0.0023      9.7192      0.0898     10.0416      0.0218     10.1714      0.0198      9.9078      0.0335      9.5102      0.3222     10.0275      0.0130      0.0026      0.0510     10.1625      0.0182      0.0029      0.0590                  N12        
771   88.251250   -70.183944      9.1501      0.0257      8.3377      0.0374      8.0168      0.0335      7.9205      0.0002      8.1256      0.0003      7.8691      0.0008      7.7126      0.0006      6.3042      0.0040      7.8907      0.0257      8.0222      0.0198      7.3538      0.0159      6.2478      0.0354      7.8708      0.0392      0.0029      0.1485      8.0095      0.0345      0.0045      0.1320                  N12        
772   88.526292   -69.623250     10.5952      0.0237      9.7048      0.0247      9.4416      0.0208      9.4283      0.0009      9.4740      0.0006      9.2913      0.0022      9.2300      0.0015      9.0431      0.0500      9.3407      0.0228      9.5123      0.0198      9.2438      0.0237      9.2052      0.2226      9.3190      0.0070      0.0013      0.0440      9.4800      0.0110      0.0037      0.0570                  N12        
773   91.106300   -67.388400      5.8132      0.0208      4.9302      0.0306      4.5839      0.0198   -999.0000   -999.0000      4.7009      0.0001   -999.0000   -999.0000   -999.0000   -999.0000      4.2301      0.0009      4.5659      0.2177      4.4665      0.0470      4.3528      0.0139      4.1671      0.0228   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000   -999.0000                          J17

